Model Explanations with Differential Privacy

Black-box machine learning models are used in critical decision-making domains, giving rise to several calls for more algorithmic transparency. The drawback is that model explanations can leak information about the training data and the explanation data used to generate them, thus undermining data privacy. To address this issue, we propose differentially private algorithms to construct feature-based model explanations. We design an adaptive differentially private gradient descent algorithm, that finds the minimal privacy budget required to produce accurate explanations. It reduces the overall privacy loss on explanation data, by adaptively reusing past differentially private explanations. It also amplifies the privacy guarantees with respect to the training data. We evaluate the implications of differentially private models and our privacy mechanisms on the quality of model explanations.

==> data_files_for_plotting/ACS_data_C_APIEP.dat <==
0.00000000 0.00000000
180.00000000 0.14321385
360.00000000 0.18001980
540.00000000 0.20827087
720.00000000 0.23385825
900.00000000 0.25673049
1080.00000000 0.27797714
1260.00000000 0.29785653
1440.00000000 0.31691776
1620.00000000 0.33480199
1800.00000000 0.35196172
1980.00000000 0.36819326
2160.00000000 0.38393367
2340.00000000 0.39927889
2520.00000000 0.41399365
2700.00000000 0.42820769
2880.00000000 0.44216921
3060.00000000 0.45569806
3240.00000000 0.46901541
3420.00000000 0.48187594
3600.00000000 0.49444799
3780.00000000 0.50679929
3960.00000000 0.51879025
4140.00000000 0.53059673
4320.00000000 0.54232208
4521.00000000 0.55458396


==> data_files_for_plotting/ACS_data_C_PIEP.dat <==
0.00000000 0.00000000
180.00000000 0.17854129
360.00000000 0.25729288
540.00000000 0.31870896
720.00000000 0.37106019
900.00000000 0.41758017
1080.00000000 0.45993756
1260.00000000 0.49912827
1440.00000000 0.53580365
1620.00000000 0.57041758
1800.00000000 0.60330143
1980.00000000 0.63470596
2160.00000000 0.66482640
2340.00000000 0.69381832
2520.00000000 0.72180808
2700.00000000 0.74889998
2880.00000000 0.77518132
3060.00000000 0.80072604
3240.00000000 0.82559745
3420.00000000 0.84985023
3600.00000000 0.87353200
3780.00000000 0.89668455
3960.00000000 0.91934478
4140.00000000 0.94154548
4320.00000000 0.96331592
4500.00000000 0.98432946


==> data_files_for_plotting/ACS_hist_ite.dat <==
0.12376229 91.00000000
0.00540175 95.18000000
0.00569139 99.36000000
0.00706517 103.54000000
0.00909313 107.72000000
0.01059775 111.90000000
0.00686891 116.08000000
0.00693433 120.26000000
0.00575680 124.44000000
0.00582222 128.62000000
0.00549513 132.80000000
0.00536429 136.98000000
0.00477553 141.16000000
0.00385968 145.34000000
0.00497179 149.52000000
0.00274757 153.70000000
0.00385968 157.88000000
0.00294382 162.06000000
0.00274757 166.24000000
0.00202796 170.42000000
0.00242047 174.60000000
0.00130836 178.78000000
0.00235506 182.96000000
0.00143920 187.14000000
0.00176629 191.32000000
0.00098127 195.50000000
0.00104669 199.68000000
0.00124295 203.86000000
0.00104669 208.04000000
0.00143920 212.22000000
0.00104669 216.40000000
0.00039251 220.58000000
0.00045793 224.76000000
0.00085044 228.94000000
0.00045793 233.12000000
0.00058876 237.30000000
0.00085044 241.48000000
0.00019625 245.66000000
0.00032709 249.84000000
0.00013084 254.02000000
0.00026167 258.20000000
0.00026167 262.38000000
0.00026167 266.56000000
0.00052335 270.74000000
0.00045793 274.92000000
0.00006542 279.10000000
0.00006542 283.28000000
0.00013084 287.46000000
0.00006542 291.64000000
0.00300924 295.82000000


==> data_files_for_plotting/ACS_loss_hist_APIEP_2.dat <==
54.29331891 0.00009443
102.41694250 0.00059284
107.35269876 0.00109125
144.37087075 0.00158966
209.76964126 0.00208807
202.36600686 0.00258648
192.49449433 0.00308489
134.49935822 0.00358329
138.20117542 0.00408170
96.24724716 0.00458011
92.54542997 0.00507852
69.10058771 0.00557693
59.22907518 0.00607534
37.01817199 0.00657375
25.91272039 0.00707216
17.27514693 0.00757057
17.27514693 0.00806897
7.40363440 0.00856738
14.80726879 0.00906579
8.63757346 0.00956420
6.16969533 0.01006261
4.93575626 0.01056102
7.40363440 0.01105943
6.16969533 0.01155784
6.16969533 0.01205625
3.70181720 0.01255465
4.93575626 0.01305306
4.93575626 0.01355147
3.70181720 0.01404988
6.16969533 0.01454829
2.46787813 0.01504670
6.16969533 0.01554511
3.70181720 0.01604352
2.46787813 0.01654192
7.40363440 0.01704033
3.70181720 0.01753874
7.40363440 0.01803715
6.16969533 0.01853556
6.16969533 0.01903397
14.80726879 0.01953238
6.16969533 0.02003079
2.46787813 0.02052920
2.46787813 0.02102760
0.00000000 0.02152601
1.23393907 0.02202442
0.00000000 0.02252283
0.00000000 0.02302124
1.23393907 0.02351965
1.23393907 0.02401806
2.46787813 0.02451647
2.46787813 0.02501488
1.23393907 0.02551328
2.46787813 0.02601169
3.70181720 0.02651010
2.46787813 0.02700851
0.00000000 0.02750692
3.70181720 0.02800533
0.00000000 0.02850374
1.23393907 0.02900215
1.23393907 0.02950055
1.23393907 0.02999896
1.23393907 0.03049737
1.23393907 0.03099578
3.70181720 0.03149419
1.23393907 0.03199260
1.23393907 0.03249101
0.00000000 0.03298942
1.23393907 0.03348783
1.23393907 0.03398623
1.23393907 0.03448464
0.00000000 0.03498305
0.00000000 0.03548146
0.00000000 0.03597987
1.23393907 0.03647828
2.46787813 0.03697669
1.23393907 0.03747510
1.23393907 0.03797351
2.46787813 0.03847191
1.23393907 0.03897032
2.46787813 0.03946873
0.00000000 0.03996714
0.00000000 0.04046555
1.23393907 0.04096396
1.23393907 0.04146237
0.00000000 0.04196078
1.23393907 0.04245918
0.00000000 0.04295759
0.00000000 0.04345600
0.00000000 0.04395441
1.23393907 0.04445282
0.00000000 0.04495123
0.00000000 0.04544964
1.23393907 0.04594805
1.23393907 0.04644646
2.46787813 0.04694486
0.00000000 0.04744327
0.00000000 0.04794168
1.23393907 0.04844009
0.00000000 0.04893850
1.23393907 0.04943691
0.00000000 0.04993532
0.00000000 0.05043373
0.00000000 0.05093214
0.00000000 0.05143054
0.00000000 0.05192895
2.46787813 0.05242736
2.46787813 0.05292577
1.23393907 0.05342418
1.23393907 0.05392259
0.00000000 0.05442100
1.23393907 0.05491941
0.00000000 0.05541782
0.00000000 0.05591622
0.00000000 0.05641463
1.23393907 0.05691304
2.46787813 0.05741145
0.00000000 0.05790986
0.00000000 0.05840827
0.00000000 0.05890668
0.00000000 0.05940509
1.23393907 0.05990349
1.23393907 0.06040190
0.00000000 0.06090031
3.70181720 0.06139872
1.23393907 0.06189713
2.46787813 0.06239554
2.46787813 0.06289395
1.23393907 0.06339236
0.00000000 0.06389077
0.00000000 0.06438917
1.23393907 0.06488758
2.46787813 0.06538599
2.46787813 0.06588440
1.23393907 0.06638281
0.00000000 0.06688122
1.23393907 0.06737963
2.46787813 0.06787804
0.00000000 0.06837645
0.00000000 0.06887485
0.00000000 0.06937326
0.00000000 0.06987167
0.00000000 0.07037008
0.00000000 0.07086849
1.23393907 0.07136690
1.23393907 0.07186531
0.00000000 0.07236372
2.46787813 0.07286212
0.00000000 0.07336053
1.23393907 0.07385894
2.46787813 0.07435735
2.46787813 0.07485576
1.23393907 0.07535417
0.00000000 0.07585258
2.46787813 0.07635099
0.00000000 0.07684940
1.23393907 0.07734780
0.00000000 0.07784621
1.23393907 0.07834462
0.00000000 0.07884303
0.00000000 0.07934144
4.93575626 0.07983985
2.46787813 0.08033826
1.23393907 0.08083667
1.23393907 0.08133508
1.23393907 0.08183348
0.00000000 0.08233189
1.23393907 0.08283030
0.00000000 0.08332871
0.00000000 0.08382712
0.00000000 0.08432553
0.00000000 0.08482394
0.00000000 0.08532235
0.00000000 0.08582075
0.00000000 0.08631916
1.23393907 0.08681757
0.00000000 0.08731598
0.00000000 0.08781439
0.00000000 0.08831280
1.23393907 0.08881121
0.00000000 0.08930962
0.00000000 0.08980803
1.23393907 0.09030643
0.00000000 0.09080484
0.00000000 0.09130325
0.00000000 0.09180166
0.00000000 0.09230007
1.23393907 0.09279848
1.23393907 0.09329689
1.23393907 0.09379530
2.46787813 0.09429371
1.23393907 0.09479211
0.00000000 0.09529052
1.23393907 0.09578893
0.00000000 0.09628734
1.23393907 0.09678575
1.23393907 0.09728416
0.00000000 0.09778257
2.46787813 0.09828098
0.00000000 0.09877938
2.46787813 0.09927779


==> data_files_for_plotting/ACS_loss_hist_APIEP_free_2.dat <==
0.81679786 0.00067457
1.63359573 0.00116429
9.80157437 0.00165401
6.53438291 0.00214373
8.16797864 0.00263344
8.16797864 0.00312316
18.78635087 0.00361288
10.61837223 0.00410259
16.33595728 0.00459231
9.80157437 0.00508203
12.25196796 0.00557175
21.23674446 0.00606146
13.88556368 0.00655118
17.15275514 0.00704090
22.05354232 0.00753061
12.25196796 0.00802033
13.88556368 0.00851005
16.33595728 0.00899977
19.60314873 0.00948948
14.70236155 0.00997920
13.88556368 0.01046892
9.80157437 0.01095864
14.70236155 0.01144835
9.80157437 0.01193807
14.70236155 0.01242779
11.43517009 0.01291750
21.23674446 0.01340722
24.50393591 0.01389694
22.87034019 0.01438666
15.51915941 0.01487637
22.05354232 0.01536609
13.06876582 0.01585581
11.43517009 0.01634553
22.05354232 0.01683524
18.78635087 0.01732496
14.70236155 0.01781468
15.51915941 0.01830439
13.88556368 0.01879411
18.78635087 0.01928383
17.15275514 0.01977355
14.70236155 0.02026326
15.51915941 0.02075298
17.15275514 0.02124270
17.96955300 0.02173241
13.06876582 0.02222213
12.25196796 0.02271185
12.25196796 0.02320157
14.70236155 0.02369128
10.61837223 0.02418100
11.43517009 0.02467072
17.15275514 0.02516044
15.51915941 0.02565015
13.06876582 0.02613987
18.78635087 0.02662959
16.33595728 0.02711930
15.51915941 0.02760902
13.88556368 0.02809874
12.25196796 0.02858846
18.78635087 0.02907817
14.70236155 0.02956789
16.33595728 0.03005761
13.88556368 0.03054733
13.06876582 0.03103704
17.15275514 0.03152676
15.51915941 0.03201648
14.70236155 0.03250619
10.61837223 0.03299591
13.88556368 0.03348563
10.61837223 0.03397535
13.88556368 0.03446506
13.88556368 0.03495478
17.96955300 0.03544450
11.43517009 0.03593422
9.80157437 0.03642393
10.61837223 0.03691365
8.98477650 0.03740337
11.43517009 0.03789308
16.33595728 0.03838280
7.35118077 0.03887252
11.43517009 0.03936224
10.61837223 0.03985195
9.80157437 0.04034167
12.25196796 0.04083139
11.43517009 0.04132110
11.43517009 0.04181082
7.35118077 0.04230054
13.88556368 0.04279026
17.96955300 0.04327997
11.43517009 0.04376969
8.98477650 0.04425941
8.98477650 0.04474913
6.53438291 0.04523884
13.06876582 0.04572856
13.06876582 0.04621828
11.43517009 0.04670799
4.08398932 0.04719771
13.88556368 0.04768743
13.88556368 0.04817715
5.71758505 0.04866686
11.43517009 0.04915658
11.43517009 0.04964630
6.53438291 0.05013602
8.98477650 0.05062573
12.25196796 0.05111545
8.98477650 0.05160517
6.53438291 0.05209488
8.16797864 0.05258460
10.61837223 0.05307432
10.61837223 0.05356404
9.80157437 0.05405375
8.98477650 0.05454347
8.98477650 0.05503319
9.80157437 0.05552290
7.35118077 0.05601262
9.80157437 0.05650234
8.98477650 0.05699206
17.15275514 0.05748177
8.98477650 0.05797149
8.98477650 0.05846121
10.61837223 0.05895093
9.80157437 0.05944064
5.71758505 0.05993036
13.06876582 0.06042008
4.08398932 0.06090979
6.53438291 0.06139951
9.80157437 0.06188923
13.06876582 0.06237895
16.33595728 0.06286866
10.61837223 0.06335838
12.25196796 0.06384810
13.06876582 0.06433782
8.98477650 0.06482753
10.61837223 0.06531725
8.98477650 0.06580697
10.61837223 0.06629668
17.15275514 0.06678640
8.98477650 0.06727612
10.61837223 0.06776584
8.16797864 0.06825555
13.88556368 0.06874527
5.71758505 0.06923499
8.98477650 0.06972470
8.98477650 0.07021442
8.16797864 0.07070414
8.98477650 0.07119386
4.90078718 0.07168357
8.16797864 0.07217329
7.35118077 0.07266301
8.98477650 0.07315273
5.71758505 0.07364244
9.80157437 0.07413216
9.80157437 0.07462188
6.53438291 0.07511159
5.71758505 0.07560131
11.43517009 0.07609103
10.61837223 0.07658075
4.08398932 0.07707046
6.53438291 0.07756018
7.35118077 0.07804990
4.90078718 0.07853962
7.35118077 0.07902933
5.71758505 0.07951905
13.06876582 0.08000877
3.26719146 0.08049848
8.16797864 0.08098820
5.71758505 0.08147792
4.08398932 0.08196764
3.26719146 0.08245735
3.26719146 0.08294707
4.90078718 0.08343679
4.90078718 0.08392651
7.35118077 0.08441622
6.53438291 0.08490594
8.16797864 0.08539566
3.26719146 0.08588537
4.08398932 0.08637509
1.63359573 0.08686481
2.45039359 0.08735453
2.45039359 0.08784424
2.45039359 0.08833396
2.45039359 0.08882368
0.81679786 0.08931339
2.45039359 0.08980311
0.81679786 0.09029283
2.45039359 0.09078255
4.08398932 0.09127226
0.00000000 0.09176198
0.81679786 0.09225170
1.63359573 0.09274142
0.00000000 0.09323113
2.45039359 0.09372085
2.45039359 0.09421057
1.63359573 0.09470028
0.81679786 0.09519000
1.63359573 0.09567972
2.45039359 0.09616944
0.00000000 0.09665915
0.00000000 0.09714887
0.81679786 0.09763859
1.63359573 0.09812831


==> data_files_for_plotting/ACS_loss_hist_unrestricted_APIEP_2.dat <==
144.59065824 0.00000420
66.83907787 0.00050088
64.11095224 0.00099757
47.74219848 0.00149425
65.47501505 0.00199093
45.01407285 0.00248761
57.29063817 0.00298430
62.74688942 0.00348098
69.56720349 0.00397766
62.74688942 0.00447435
70.93126631 0.00497103
55.92657536 0.00546771
50.47032410 0.00596439
51.83438692 0.00646108
69.56720349 0.00695776
70.93126631 0.00745444
35.46563315 0.00795113
42.28594722 0.00844781
36.82969597 0.00894449
25.91719346 0.00944118
42.28594722 0.00993786
38.19375878 0.01043454
36.82969597 0.01093122
39.55782159 0.01142791
31.37344471 0.01192459
35.46563315 0.01242127
24.55313064 0.01291796
23.18906783 0.01341464
19.09687939 0.01391132
17.73281658 0.01440801
15.00469095 0.01490469
15.00469095 0.01540137
24.55313064 0.01589805
9.54843970 0.01639474
15.00469095 0.01689142
17.73281658 0.01738810
10.91250251 0.01788479
15.00469095 0.01838147
13.64062814 0.01887815
5.45625125 0.01937484
10.91250251 0.01987152
8.18437688 0.02036820
9.54843970 0.02086488
2.72812563 0.02136157
16.36875376 0.02185825
6.82031407 0.02235493
8.18437688 0.02285162
6.82031407 0.02334830
6.82031407 0.02384498
5.45625125 0.02434166
5.45625125 0.02483835
1.36406281 0.02533503
4.09218844 0.02583171
0.00000000 0.02632840
6.82031407 0.02682508
0.00000000 0.02732176
1.36406281 0.02781845
6.82031407 0.02831513
1.36406281 0.02881181
4.09218844 0.02930849
8.18437688 0.02980518
0.00000000 0.03030186
4.09218844 0.03079854
0.00000000 0.03129523
2.72812563 0.03179191
4.09218844 0.03228859
2.72812563 0.03278528
4.09218844 0.03328196
2.72812563 0.03377864
0.00000000 0.03427532
4.09218844 0.03477201
6.82031407 0.03526869
4.09218844 0.03576537
2.72812563 0.03626206
0.00000000 0.03675874
2.72812563 0.03725542
1.36406281 0.03775211
4.09218844 0.03824879
2.72812563 0.03874547
2.72812563 0.03924215
0.00000000 0.03973884
4.09218844 0.04023552
2.72812563 0.04073220
1.36406281 0.04122889
1.36406281 0.04172557
1.36406281 0.04222225
0.00000000 0.04271893
4.09218844 0.04321562
1.36406281 0.04371230
0.00000000 0.04420898
2.72812563 0.04470567
1.36406281 0.04520235
0.00000000 0.04569903
5.45625125 0.04619572
1.36406281 0.04669240
1.36406281 0.04718908
4.09218844 0.04768576
6.82031407 0.04818245
5.45625125 0.04867913
0.00000000 0.04917581
0.00000000 0.04967250
0.00000000 0.05016918
0.00000000 0.05066586
0.00000000 0.05116255
0.00000000 0.05165923
2.72812563 0.05215591
1.36406281 0.05265259
0.00000000 0.05314928
2.72812563 0.05364596
1.36406281 0.05414264
0.00000000 0.05463933
2.72812563 0.05513601
2.72812563 0.05563269
0.00000000 0.05612938
0.00000000 0.05662606
2.72812563 0.05712274
0.00000000 0.05761942
1.36406281 0.05811611
2.72812563 0.05861279
0.00000000 0.05910947
0.00000000 0.05960616
2.72812563 0.06010284
0.00000000 0.06059952
1.36406281 0.06109620
0.00000000 0.06159289
1.36406281 0.06208957
1.36406281 0.06258625
1.36406281 0.06308294
0.00000000 0.06357962
1.36406281 0.06407630
2.72812563 0.06457299
2.72812563 0.06506967
1.36406281 0.06556635
1.36406281 0.06606303
4.09218844 0.06655972
0.00000000 0.06705640
0.00000000 0.06755308
2.72812563 0.06804977
2.72812563 0.06854645
0.00000000 0.06904313
0.00000000 0.06953982
2.72812563 0.07003650
1.36406281 0.07053318
0.00000000 0.07102986
1.36406281 0.07152655
6.82031407 0.07202323
1.36406281 0.07251991
1.36406281 0.07301660
2.72812563 0.07351328
0.00000000 0.07400996
0.00000000 0.07450665
1.36406281 0.07500333
0.00000000 0.07550001
4.09218844 0.07599669
4.09218844 0.07649338
0.00000000 0.07699006
1.36406281 0.07748674
4.09218844 0.07798343
5.45625125 0.07848011
2.72812563 0.07897679
1.36406281 0.07947347
1.36406281 0.07997016
0.00000000 0.08046684
0.00000000 0.08096352
1.36406281 0.08146021
0.00000000 0.08195689
0.00000000 0.08245357
1.36406281 0.08295026
2.72812563 0.08344694
0.00000000 0.08394362
1.36406281 0.08444030
5.45625125 0.08493699
2.72812563 0.08543367
2.72812563 0.08593035
1.36406281 0.08642704
0.00000000 0.08692372
1.36406281 0.08742040
0.00000000 0.08791709
0.00000000 0.08841377
2.72812563 0.08891045
1.36406281 0.08940713
1.36406281 0.08990382
4.09218844 0.09040050
0.00000000 0.09089718
2.72812563 0.09139387
1.36406281 0.09189055
0.00000000 0.09238723
0.00000000 0.09288392
1.36406281 0.09338060
2.72812563 0.09387728
1.36406281 0.09437396
2.72812563 0.09487065
1.36406281 0.09536733
0.00000000 0.09586401
4.09218844 0.09636070
1.36406281 0.09685738
1.36406281 0.09735406
0.00000000 0.09785075
0.00000000 0.09834743
6.82031407 0.09884411


==> data_files_for_plotting/ACS_unrest_APIEP_epsi.dat <==
0.00000000 0.00000000
180.00000000 0.15044912
360.00000000 0.17558799
540.00000000 0.19537953
720.00000000 0.20883020
900.00000000 0.22268258
1080.00000000 0.23483355
1260.00000000 0.24688269
1440.00000000 0.25777889
1620.00000000 0.26853403
1800.00000000 0.27939259
1980.00000000 0.28291926
2160.00000000 0.28474385
2340.00000000 0.28631132
2520.00000000 0.28764931
2700.00000000 0.28889677
2880.00000000 0.29022757
3060.00000000 0.29144160
3240.00000000 0.29285625
3420.00000000 0.29415440
3600.00000000 0.29538078
3780.00000000 0.29637328
3960.00000000 0.29726999
4140.00000000 0.29829659
4320.00000000 0.29956392
4500.00000000 0.30090855


==> data_files_for_plotting/ACS_unrest_hist_ite.dat <==
0.02898551 0.00000000
0.01462948 6.00000000
0.00797557 12.00000000
0.00496764 18.00000000
0.00360040 24.00000000
0.00268891 30.00000000
0.00186856 36.00000000
0.00246103 42.00000000
0.00300793 48.00000000
0.00396500 54.00000000
0.00469419 60.00000000
0.00442075 66.00000000
0.00510437 72.00000000
0.00560569 78.00000000
0.00556011 84.00000000
0.00578799 90.00000000
0.00606143 96.00000000
0.00638046 102.00000000
0.00628931 108.00000000
0.00510437 114.00000000
0.00391942 120.00000000
0.00373713 126.00000000
0.00432960 132.00000000
0.00278006 138.00000000
0.00282563 144.00000000
0.00214201 150.00000000
0.00205086 156.00000000
0.00218759 162.00000000
0.00154954 168.00000000
0.00127609 174.00000000
0.00132167 180.00000000
0.00072920 186.00000000
0.00109379 192.00000000
0.00113937 198.00000000
0.00054690 204.00000000
0.00077477 210.00000000
0.00063805 216.00000000
0.00054690 222.00000000
0.00050132 228.00000000
0.00031902 234.00000000
0.00018230 240.00000000
0.00022787 246.00000000
0.00022787 252.00000000
0.00009115 258.00000000
0.00009115 264.00000000
0.00018230 270.00000000
0.00000000 276.00000000
0.00004557 282.00000000
0.00000000 288.00000000
0.00205086 294.00000000


==> data_files_for_plotting/APIEP_Convergence/ACS__APIEP_private_convergence_50.dat <==
1.00000000 0.00088860
5.00000000 0.00576029
9.00000000 0.02844410
13.00000000 0.09695778
17.00000000 0.25401452
21.00000000 0.48008705
25.00000000 0.69994658
29.00000000 0.76199535
33.00000000 0.69821055
37.00000000 0.50030581
41.00000000 0.28810701
45.00000000 0.12769445
49.00000000 0.04732151
53.00000000 0.01478961
57.00000000 0.00379040
61.00000000 0.00156407
65.00000000 0.00066172
69.00000000 0.00040024
73.00000000 0.00034919
77.00000000 0.00037931
81.00000000 0.00037455
85.00000000 0.00036373


==> data_files_for_plotting/APIEP_Convergence/ACS__APIEP_private_convergence_51.dat <==
1.00000000 0.00198794
5.00000000 0.00198228
9.00000000 0.00196447
13.00000000 0.00193212
17.00000000 0.00193794
21.00000000 0.00194659
25.00000000 0.00194681
29.00000000 0.00196390
33.00000000 0.00193265
37.00000000 0.00195578
41.00000000 0.00194473
45.00000000 0.00196305
49.00000000 0.00193896
53.00000000 0.00196962
57.00000000 0.00191560
61.00000000 0.00192640
65.00000000 0.00192065
69.00000000 0.00195509
73.00000000 0.00197187
77.00000000 0.00194680
81.00000000 0.00197678
85.00000000 0.00193965


==> data_files_for_plotting/APIEP_Convergence/ACS__APIEP_private_convergence_52.dat <==
1.00000000 0.01648381
5.00000000 0.13712021
9.00000000 0.64019586
13.00000000 0.73625514
17.00000000 0.83488115
21.00000000 0.78635254
25.00000000 0.85028511
29.00000000 0.73868786
33.00000000 0.50806528
37.00000000 0.27231729
41.00000000 0.11710488
45.00000000 0.03868321
49.00000000 0.00981588
53.00000000 0.00339899
57.00000000 0.00162664
61.00000000 0.00106616
65.00000000 0.00090452
69.00000000 0.00084506
73.00000000 0.00081925
77.00000000 0.00085873
81.00000000 0.00081452
85.00000000 0.00084008


==> data_files_for_plotting/APIEP_Convergence/ACS__APIEP_private_convergence_53.dat <==
1.00000000 0.00876424
5.00000000 0.06783694
9.00000000 0.30718573
13.00000000 0.84791522
17.00000000 0.80070290
21.00000000 0.87114488
25.00000000 0.80713899
29.00000000 0.70693070
33.00000000 0.49108000
37.00000000 0.27274415
41.00000000 0.11629663
45.00000000 0.03835020
49.00000000 0.01052898
53.00000000 0.00225501
57.00000000 0.00123676
61.00000000 0.00100788
65.00000000 0.00078883
69.00000000 0.00076812
73.00000000 0.00077616
77.00000000 0.00080313
81.00000000 0.00077954
85.00000000 0.00075089


==> data_files_for_plotting/APIEP_Convergence/ACS__APIEP_private_convergence_54.dat <==
1.00000000 0.00840059
5.00000000 0.01317342
9.00000000 0.01351666
13.00000000 0.00881608
17.00000000 0.00599530
21.00000000 0.00477061
25.00000000 0.00430046
29.00000000 0.00423107
33.00000000 0.00413055
37.00000000 0.00412612
41.00000000 0.00408072
45.00000000 0.00401477
49.00000000 0.00398957
53.00000000 0.00396091
57.00000000 0.00390108
61.00000000 0.00395348
65.00000000 0.00385439
69.00000000 0.00383410
73.00000000 0.00381575
77.00000000 0.00381285
81.00000000 0.00382641
85.00000000 0.00378725


==> data_files_for_plotting/APIEP_Convergence/ACS__APIEP_private_convergence_55.dat <==
1.00000000 0.03805531
5.00000000 0.21624747
9.00000000 0.63581205
13.00000000 0.76201203
17.00000000 0.68631374
21.00000000 0.69513598
25.00000000 0.52000292
29.00000000 0.27697456
33.00000000 0.10564353
37.00000000 0.03308838
41.00000000 0.01114232
45.00000000 0.00434518
49.00000000 0.00297758
53.00000000 0.00273785
57.00000000 0.00268913
61.00000000 0.00284434
65.00000000 0.00268861
69.00000000 0.00267168
73.00000000 0.00263501
77.00000000 0.00267678
81.00000000 0.00263853
85.00000000 0.00261615


==> data_files_for_plotting/APIEP_Convergence/ACS__APIEP_private_convergence_56.dat <==
1.00000000 0.00433621
5.00000000 0.00800968
9.00000000 0.01321962
13.00000000 0.01646344
17.00000000 0.01304685
21.00000000 0.00951836
25.00000000 0.00487530
29.00000000 0.00335427
33.00000000 0.00290821
37.00000000 0.00280110
41.00000000 0.00271695
45.00000000 0.00273107
49.00000000 0.00271971
53.00000000 0.00268191
57.00000000 0.00269461
61.00000000 0.00264721
65.00000000 0.00263274
69.00000000 0.00261919
73.00000000 0.00258877
77.00000000 0.00257253
81.00000000 0.00257961
85.00000000 0.00256730


==> data_files_for_plotting/APIEP_Convergence/ACS__APIEP_private_convergence_57.dat <==
1.00000000 0.03652211
5.00000000 0.05750040
9.00000000 0.06137978
13.00000000 0.03257689
17.00000000 0.01796276
21.00000000 0.01200889
25.00000000 0.00960347
29.00000000 0.00954090
33.00000000 0.00942797
37.00000000 0.00935853
41.00000000 0.00931278
45.00000000 0.00913374
49.00000000 0.00903574
53.00000000 0.00888651
57.00000000 0.00886208
61.00000000 0.00875177
65.00000000 0.00871418
69.00000000 0.00863170
73.00000000 0.00861953
77.00000000 0.00849769
81.00000000 0.00847437
85.00000000 0.00844113


==> data_files_for_plotting/APIEP_Convergence/ACS__APIEP_private_convergence_58.dat <==
1.00000000 0.00361079
5.00000000 0.00450719
9.00000000 0.00500575
13.00000000 0.00505370
17.00000000 0.00412563
21.00000000 0.00328565
25.00000000 0.00313067
29.00000000 0.00310508
33.00000000 0.00311900
37.00000000 0.00307936
41.00000000 0.00312098
45.00000000 0.00315058
49.00000000 0.00312396
53.00000000 0.00311218
57.00000000 0.00312648
61.00000000 0.00312851
65.00000000 0.00312245
69.00000000 0.00307801
73.00000000 0.00305882
77.00000000 0.00304810
81.00000000 0.00305280
85.00000000 0.00305671


==> data_files_for_plotting/APIEP_Convergence/ACS__APIEP_private_convergence_59.dat <==
1.00000000 0.01049968
5.00000000 0.04856248
9.00000000 0.15500907
13.00000000 0.32656340
17.00000000 0.48015524
21.00000000 0.51758629
25.00000000 0.41019288
29.00000000 0.23426602
33.00000000 0.10543300
37.00000000 0.03619304
41.00000000 0.01043021
45.00000000 0.00459776
49.00000000 0.00346097
53.00000000 0.00334696
57.00000000 0.00331589
61.00000000 0.00328747
65.00000000 0.00324595
69.00000000 0.00327298
73.00000000 0.00321118
77.00000000 0.00319595
81.00000000 0.00320147
85.00000000 0.00321814


==> data_files_for_plotting/APIEP_Convergence/ACS__APIEP_private_convergence_60.dat <==
1.00000000 0.01408091
5.00000000 0.06140285
9.00000000 0.18609631
13.00000000 0.32882888
17.00000000 0.39190756
21.00000000 0.31908406
25.00000000 0.19036572
29.00000000 0.08753927
33.00000000 0.02883326
37.00000000 0.00880498
41.00000000 0.00300724
45.00000000 0.00194742
49.00000000 0.00190336
53.00000000 0.00187549
57.00000000 0.00188146
61.00000000 0.00190084
65.00000000 0.00189751
69.00000000 0.00188355
73.00000000 0.00186395
77.00000000 0.00185618
81.00000000 0.00186910
85.00000000 0.00184532


==> data_files_for_plotting/APIEP_Convergence/ACS__APIEP_private_convergence_61.dat <==
1.00000000 0.00276135
5.00000000 0.00586801
9.00000000 0.01418127
13.00000000 0.02211369
17.00000000 0.02320848
21.00000000 0.01836309
25.00000000 0.01112078
29.00000000 0.00596264
33.00000000 0.00368832
37.00000000 0.00223921
41.00000000 0.00203450
45.00000000 0.00199989
49.00000000 0.00198680
53.00000000 0.00196558
57.00000000 0.00199419
61.00000000 0.00198372
65.00000000 0.00201235
69.00000000 0.00197225
73.00000000 0.00196750
77.00000000 0.00201221
81.00000000 0.00198742
85.00000000 0.00198414


==> data_files_for_plotting/APIEP_Convergence/ACS__APIEP_private_convergence_62.dat <==
1.00000000 0.06247261
5.00000000 0.18860007
9.00000000 0.29163772
13.00000000 0.26927502
17.00000000 0.15099031
21.00000000 0.05734182
25.00000000 0.01656130
29.00000000 0.00534407
33.00000000 0.00316606
37.00000000 0.00289478
41.00000000 0.00296152
45.00000000 0.00289610
49.00000000 0.00286267
53.00000000 0.00289402
57.00000000 0.00289816
61.00000000 0.00294084
65.00000000 0.00290598
69.00000000 0.00287358
73.00000000 0.00288562
77.00000000 0.00286866
81.00000000 0.00283991
85.00000000 0.00281879


==> data_files_for_plotting/APIEP_Convergence/ACS__APIEP_private_convergence_63.dat <==
1.00000000 0.00496989
5.00000000 0.02149836
9.00000000 0.08542159
13.00000000 0.23928980
17.00000000 0.41680538
21.00000000 0.51558769
25.00000000 0.49464115
29.00000000 0.39102522
33.00000000 0.24709178
37.00000000 0.11822109
41.00000000 0.04672218
45.00000000 0.01461837
49.00000000 0.00427540
53.00000000 0.00208913
57.00000000 0.00122993
61.00000000 0.00113671
65.00000000 0.00119213
69.00000000 0.00108364
73.00000000 0.00109981
77.00000000 0.00108422
81.00000000 0.00104683
85.00000000 0.00102406


==> data_files_for_plotting/APIEP_Convergence/ACS__APIEP_private_convergence_64.dat <==
1.00000000 0.00284106
5.00000000 0.00454418
9.00000000 0.00726133
13.00000000 0.01253557
17.00000000 0.00970928
21.00000000 0.00952049
25.00000000 0.00569803
29.00000000 0.00346483
33.00000000 0.00258525
37.00000000 0.00201849
41.00000000 0.00206687
45.00000000 0.00198808
49.00000000 0.00199497
53.00000000 0.00199953
57.00000000 0.00201045
61.00000000 0.00199156
65.00000000 0.00199585
69.00000000 0.00200980
73.00000000 0.00202130
77.00000000 0.00200124
81.00000000 0.00199134
85.00000000 0.00198694


==> data_files_for_plotting/APIEP_Convergence/ACS__APIEP_private_convergence_65.dat <==
1.00000000 0.29113614
5.00000000 0.31421155
9.00000000 0.31991661
13.00000000 0.30124141
17.00000000 0.28064770
21.00000000 0.27099180
25.00000000 0.26764936
29.00000000 0.26695644
33.00000000 0.26697837
37.00000000 0.26675865
41.00000000 0.26656784
45.00000000 0.26650714
49.00000000 0.26648941
53.00000000 0.26624746
57.00000000 0.26617669
61.00000000 0.26594604
65.00000000 0.26577375
69.00000000 0.26567637
73.00000000 0.26567464
77.00000000 0.26560775
81.00000000 0.26548171
85.00000000 0.26542633


==> data_files_for_plotting/APIEP_Convergence/ACS__APIEP_private_convergence_66.dat <==
1.00000000 0.03926708
5.00000000 0.22511863
9.00000000 0.51247060
13.00000000 0.69956674
17.00000000 0.68099601
21.00000000 0.76778250
25.00000000 0.68873570
29.00000000 0.46778798
33.00000000 0.24545524
37.00000000 0.10366005
41.00000000 0.03593985
45.00000000 0.01387354
49.00000000 0.00802040
53.00000000 0.00696689
57.00000000 0.00666506
61.00000000 0.00662681
65.00000000 0.00657054
69.00000000 0.00656523
73.00000000 0.00655850
77.00000000 0.00654072
81.00000000 0.00649661
85.00000000 0.00649222


==> data_files_for_plotting/APIEP_Convergence/ACS__APIEP_private_convergence_67.dat <==
1.00000000 0.02000000
5.00000000 0.02000000
9.00000000 0.02000000
13.00000000 0.02000000
17.00000000 0.02000000
21.00000000 0.02000000
25.00000000 0.02000000
29.00000000 0.02000000
33.00000000 0.02000000
37.00000000 0.02000000
41.00000000 0.02000000
45.00000000 0.02000000
49.00000000 0.02000000
53.00000000 0.02000000
57.00000000 0.02000000
61.00000000 0.02000000
65.00000000 0.02000000
69.00000000 0.02000000
73.00000000 0.02000000
77.00000000 0.02000000
81.00000000 0.02000000
85.00000000 0.02000000


==> data_files_for_plotting/APIEP_Convergence/ACS__APIEP_private_convergence_68.dat <==
1.00000000 0.03269517
5.00000000 0.03800584
9.00000000 0.01872395
13.00000000 0.00662284
17.00000000 0.00369620
21.00000000 0.00310248
25.00000000 0.00324921
29.00000000 0.00306789
33.00000000 0.00308270
37.00000000 0.00306357
41.00000000 0.00309670
45.00000000 0.00310215
49.00000000 0.00310035
53.00000000 0.00308997
57.00000000 0.00308132
61.00000000 0.00306686
65.00000000 0.00300420
69.00000000 0.00301446
73.00000000 0.00300587
77.00000000 0.00301668
81.00000000 0.00299004
85.00000000 0.00297725


==> data_files_for_plotting/APIEP_Convergence/ACS__APIEP_private_convergence_69.dat <==
1.00000000 0.00201234
5.00000000 0.00868050
9.00000000 0.03601929
13.00000000 0.10749991
17.00000000 0.23151741
21.00000000 0.37603812
25.00000000 0.46721104
29.00000000 0.44612931
33.00000000 0.34008067
37.00000000 0.20183096
41.00000000 0.09624213
45.00000000 0.04061151
49.00000000 0.01263666
53.00000000 0.00390052
57.00000000 0.00164082
61.00000000 0.00120098
65.00000000 0.00110268
69.00000000 0.00103934
73.00000000 0.00099759
77.00000000 0.00100096
81.00000000 0.00103928
85.00000000 0.00098282


==> data_files_for_plotting/Adult_data_D_desne.dat <==
0.00000000 0.00000000
180.00000000 0.11463589
360.00000000 0.14867919
540.00000000 0.17678305
720.00000000 0.20145567
900.00000000 0.22360298
1080.00000000 0.24390139
1260.00000000 0.26283557
1440.00000000 0.28060278
1620.00000000 0.29742252
1800.00000000 0.31344111
1980.00000000 0.32879267
2160.00000000 0.34350862
2400.00000000 0.36218235


==> data_files_for_plotting/Adult_data_D_random.dat <==
0.00000000 0.00000000
180.00000000 0.12804869
360.00000000 0.15979626
540.00000000 0.18656307
720.00000000 0.21028816
900.00000000 0.23193805
1080.00000000 0.25190324
1260.00000000 0.27045546
1440.00000000 0.28813728
1620.00000000 0.30480061
1800.00000000 0.32071774
1980.00000000 0.33595851
2160.00000000 0.35057684
2400.00000000 0.36892006


==> data_files_for_plotting/Adult_data_D_sparse.dat <==
0.00000000 0.00000000
180.00000000 0.14149813
360.00000000 0.17301996
540.00000000 0.20002529
720.00000000 0.22430278
900.00000000 0.24641678
1080.00000000 0.26668432
1260.00000000 0.28603687
1440.00000000 0.30407320
1620.00000000 0.32134050
1800.00000000 0.33788814
1980.00000000 0.35367755
2160.00000000 0.36865691
2400.00000000 0.38764034


==> data_files_for_plotting/Adult_data_E_non.dat <==
0.00000000 0.00000000
180.00000000 0.12111334
360.00000000 0.15816123
540.00000000 0.18870226
720.00000000 0.21534799
900.00000000 0.23941980
1080.00000000 0.26140022
1260.00000000 0.28189180
1500.00000000 0.30676408


==> data_files_for_plotting/Adult_data_E_over_fitted.dat <==
0.00000000 0.00000000
180.00000000 0.14156248
360.00000000 0.17557208
540.00000000 0.20438678
720.00000000 0.23026594
900.00000000 0.25362710
1080.00000000 0.27491719
1260.00000000 0.29502035
1500.00000000 0.31978004


==> data_files_for_plotting/Amazon_data_C_APIEP.dat <==
0.00000000 0.00000000
180.00000000 0.10374068
360.00000000 0.13980694
540.00000000 0.16628405
720.00000000 0.19082512
900.00000000 0.21327486
1080.00000000 0.22980269
1260.00000000 0.24267000
1440.00000000 0.25461593
1620.00000000 0.26623834
1800.00000000 0.27750739
1980.00000000 0.28751755
2160.00000000 0.29631274
2340.00000000 0.30486579
2520.00000000 0.31329413
2700.00000000 0.32129174
2880.00000000 0.32921280
3060.00000000 0.33696648
3240.00000000 0.34457240
3420.00000000 0.35198265
3600.00000000 0.35935630
3780.00000000 0.36665482
3960.00000000 0.37373646
4140.00000000 0.38070182
4320.00000000 0.38746040
4500.00000000 0.39389861


==> data_files_for_plotting/Amazon_data_C_PIEP.dat <==
0.00000000 0.00000000
180.00000000 0.10883614
360.00000000 0.15677236
540.00000000 0.19410199
720.00000000 0.22588297
900.00000000 0.25409361
1080.00000000 0.27975509
1260.00000000 0.30347697
1440.00000000 0.32565801
1620.00000000 0.34657609
1800.00000000 0.36643413
1980.00000000 0.38538569
2160.00000000 0.40355035
2340.00000000 0.42102338
2520.00000000 0.43788218
2700.00000000 0.45419066
2880.00000000 0.47000228
3060.00000000 0.48536236
3240.00000000 0.50030968
3420.00000000 0.51487774
3600.00000000 0.52909573
3780.00000000 0.54298924
3960.00000000 0.55658090
4140.00000000 0.56989079
4320.00000000 0.58293686
4500.00000000 0.59552386


==> data_files_for_plotting/Amazon_data_C_U_APIEP.dat <==
0.00000000 0.00000000
180.00000000 0.10374068
360.00000000 0.13980694
540.00000000 0.15594016
720.00000000 0.16716518
900.00000000 0.17375862
1080.00000000 0.17935202
1260.00000000 0.18378749
1440.00000000 0.18847362
1620.00000000 0.19271489
1800.00000000 0.19683685
1980.00000000 0.20085547
2160.00000000 0.20211398
2340.00000000 0.20293819
2520.00000000 0.20377211
2700.00000000 0.20443127
2880.00000000 0.20509214
3060.00000000 0.20585897
3240.00000000 0.20650859
3420.00000000 0.20720463
3600.00000000 0.20789681
3780.00000000 0.20854431
3960.00000000 0.20911206
4140.00000000 0.20954404
4473.00000000 0.21069272


==> data_files_for_plotting/Amazon_hist_ite.dat <==
0.11341589 94.20000000
0.00462258 98.40000000
0.00631535 102.60000000
0.01022175 106.80000000
0.01009154 111.00000000
0.00859409 115.20000000
0.00572939 119.40000000
0.00625024 123.60000000
0.00657578 127.80000000
0.00742216 132.00000000
0.00553407 136.20000000
0.00410172 140.40000000
0.00442726 144.60000000
0.00364598 148.80000000
0.00306002 153.00000000
0.00332044 157.20000000
0.00292980 161.40000000
0.00247405 165.60000000
0.00279959 169.80000000
0.00195320 174.00000000
0.00182299 178.20000000
0.00188809 182.40000000
0.00104171 186.60000000
0.00123703 190.80000000
0.00065107 195.00000000
0.00117192 199.20000000
0.00123703 203.40000000
0.00065107 207.60000000
0.00117192 211.80000000
0.00071617 216.00000000
0.00091149 220.20000000
0.00052085 224.40000000
0.00039064 228.60000000
0.00117192 232.80000000
0.00052085 237.00000000
0.00019532 241.20000000
0.00052085 245.40000000
0.00039064 249.60000000
0.00071617 253.80000000
0.00026043 258.00000000
0.00045575 262.20000000
0.00045575 266.40000000
0.00032553 270.60000000
0.00013021 274.80000000
0.00045575 279.00000000
0.00013021 283.20000000
0.00026043 287.40000000
0.00000000 291.60000000
0.00345066 295.80000000


==> data_files_for_plotting/Amazon_hist_unrest_ite.dat <==
0.01761814 2.00000000
0.00940552 7.96000000
0.00867143 13.92000000
0.00591859 19.88000000
0.00412925 25.84000000
0.00399161 31.80000000
0.00490922 37.76000000
0.00316576 43.72000000
0.00500098 49.68000000
0.00417513 55.64000000
0.00504686 61.60000000
0.00573507 67.56000000
0.00614800 73.52000000
0.00601035 79.48000000
0.00683620 85.44000000
0.00637740 91.40000000
0.00651504 97.36000000
0.00660680 103.32000000
0.00642328 109.28000000
0.00532215 115.24000000
0.00545979 121.20000000
0.00412925 127.16000000
0.00339516 133.12000000
0.00353280 139.08000000
0.00201874 145.04000000
0.00261519 151.00000000
0.00224815 156.96000000
0.00174346 162.92000000
0.00178934 168.88000000
0.00160582 174.84000000
0.00091761 180.80000000
0.00077997 186.76000000
0.00082585 192.72000000
0.00105525 198.68000000
0.00073409 204.64000000
0.00068821 210.60000000
0.00055057 216.56000000
0.00032116 222.52000000
0.00036704 228.48000000
0.00073409 234.44000000
0.00050469 240.40000000
0.00036704 246.36000000
0.00027528 252.32000000
0.00036704 258.28000000
0.00004588 264.24000000
0.00009176 270.20000000
0.00009176 276.16000000
0.00009176 282.12000000
0.00004588 288.08000000
0.00238579 294.04000000


==> data_files_for_plotting/Text_hist_approx_error_dp_0-5.dat <==
1.00000000 0.00080981
1.00000000 0.00083616
2.00000000 0.00086251
1.00000000 0.00088885
1.00000000 0.00091520
1.00000000 0.00094155
0.00000000 0.00096790
1.00000000 0.00099425
4.00000000 0.00102059
2.00000000 0.00104694
3.00000000 0.00107329
6.00000000 0.00109964
4.00000000 0.00112599
1.00000000 0.00115233
2.00000000 0.00117868
6.00000000 0.00120503
5.00000000 0.00123138
9.00000000 0.00125773
4.00000000 0.00128407
9.00000000 0.00131042
13.00000000 0.00133677
2.00000000 0.00136312
7.00000000 0.00138947
5.00000000 0.00141582
5.00000000 0.00144216
9.00000000 0.00146851
5.00000000 0.00149486
8.00000000 0.00152121
3.00000000 0.00154756
8.00000000 0.00157390
3.00000000 0.00160025
9.00000000 0.00162660
12.00000000 0.00165295
9.00000000 0.00167930
4.00000000 0.00170564
17.00000000 0.00173199
5.00000000 0.00175834
10.00000000 0.00178469
7.00000000 0.00181104
7.00000000 0.00183738
12.00000000 0.00186373
7.00000000 0.00189008
15.00000000 0.00191643
12.00000000 0.00194278
14.00000000 0.00196912
14.00000000 0.00199547
10.00000000 0.00202182
11.00000000 0.00204817
15.00000000 0.00207452
13.00000000 0.00210087
11.00000000 0.00212721
11.00000000 0.00215356
15.00000000 0.00217991
17.00000000 0.00220626
13.00000000 0.00223261
7.00000000 0.00225895
6.00000000 0.00228530
3.00000000 0.00231165
10.00000000 0.00233800
7.00000000 0.00236435
7.00000000 0.00239069
6.00000000 0.00241704
6.00000000 0.00244339
5.00000000 0.00246974
2.00000000 0.00249609
2.00000000 0.00252243
1.00000000 0.00254878
6.00000000 0.00257513
3.00000000 0.00260148
5.00000000 0.00262783
0.00000000 0.00265417
3.00000000 0.00268052
2.00000000 0.00270687
1.00000000 0.00273322
1.00000000 0.00275957
0.00000000 0.00278592
1.00000000 0.00281226
1.00000000 0.00283861
1.00000000 0.00286496
0.00000000 0.00289131
1.00000000 0.00291766
1.00000000 0.00294400
3.00000000 0.00297035
0.00000000 0.00299670
1.00000000 0.00302305
0.00000000 0.00304940
0.00000000 0.00307574
1.00000000 0.00310209
0.00000000 0.00312844
0.00000000 0.00315479
0.00000000 0.00318114
0.00000000 0.00320748
0.00000000 0.00323383
0.00000000 0.00326018
0.00000000 0.00328653
0.00000000 0.00331288
1.00000000 0.00333922
0.00000000 0.00336557
0.00000000 0.00339192
1.00000000 0.00341827


==> data_files_for_plotting/Text_hist_approx_error_dp_10.dat <==
2.00000000 0.00001270
1.00000000 0.00001399
5.00000000 0.00001528
3.00000000 0.00001657
4.00000000 0.00001786
5.00000000 0.00001915
11.00000000 0.00002044
10.00000000 0.00002173
17.00000000 0.00002302
15.00000000 0.00002431
28.00000000 0.00002560
19.00000000 0.00002689
23.00000000 0.00002818
9.00000000 0.00002947
27.00000000 0.00003076
22.00000000 0.00003205
23.00000000 0.00003334
10.00000000 0.00003463
16.00000000 0.00003592
22.00000000 0.00003721
22.00000000 0.00003850
11.00000000 0.00003979
13.00000000 0.00004108
21.00000000 0.00004237
10.00000000 0.00004366
10.00000000 0.00004495
11.00000000 0.00004624
4.00000000 0.00004753
9.00000000 0.00004882
10.00000000 0.00005011
12.00000000 0.00005140
6.00000000 0.00005269
7.00000000 0.00005398
5.00000000 0.00005527
7.00000000 0.00005656
4.00000000 0.00005785
4.00000000 0.00005914
7.00000000 0.00006043
8.00000000 0.00006172
3.00000000 0.00006301
5.00000000 0.00006430
3.00000000 0.00006559
3.00000000 0.00006688
3.00000000 0.00006817
5.00000000 0.00006946
0.00000000 0.00007075
1.00000000 0.00007204
1.00000000 0.00007333
3.00000000 0.00007462
2.00000000 0.00007591
0.00000000 0.00007720
1.00000000 0.00007849
2.00000000 0.00007978
1.00000000 0.00008107
0.00000000 0.00008236
2.00000000 0.00008365
1.00000000 0.00008494
1.00000000 0.00008623
0.00000000 0.00008752
1.00000000 0.00008881
2.00000000 0.00009010
0.00000000 0.00009139
0.00000000 0.00009268
1.00000000 0.00009397
0.00000000 0.00009526
0.00000000 0.00009655
0.00000000 0.00009784
0.00000000 0.00009913
0.00000000 0.00010042
0.00000000 0.00010171
1.00000000 0.00010300
0.00000000 0.00010429
0.00000000 0.00010558
0.00000000 0.00010687
0.00000000 0.00010816
0.00000000 0.00010945
0.00000000 0.00011074
0.00000000 0.00011203
0.00000000 0.00011332
0.00000000 0.00011461
0.00000000 0.00011590
0.00000000 0.00011719
0.00000000 0.00011848
0.00000000 0.00011977
0.00000000 0.00012106
0.00000000 0.00012235
0.00000000 0.00012364
0.00000000 0.00012493
0.00000000 0.00012622
0.00000000 0.00012751
0.00000000 0.00012880
0.00000000 0.00013009
0.00000000 0.00013138
0.00000000 0.00013267
0.00000000 0.00013396
0.00000000 0.00013525
0.00000000 0.00013654
0.00000000 0.00013783
0.00000000 0.00013912
1.00000000 0.00014041


==> data_files_for_plotting/Text_hist_approx_error_dp_2.dat <==
1.00000000 0.00007020
2.00000000 0.00007247
6.00000000 0.00007474
10.00000000 0.00007701
11.00000000 0.00007928
13.00000000 0.00008156
11.00000000 0.00008383
9.00000000 0.00008610
18.00000000 0.00008837
11.00000000 0.00009064
9.00000000 0.00009292
16.00000000 0.00009519
5.00000000 0.00009746
16.00000000 0.00009973
12.00000000 0.00010200
16.00000000 0.00010428
12.00000000 0.00010655
10.00000000 0.00010882
8.00000000 0.00011109
20.00000000 0.00011336
15.00000000 0.00011564
15.00000000 0.00011791
13.00000000 0.00012018
14.00000000 0.00012245
12.00000000 0.00012472
13.00000000 0.00012700
13.00000000 0.00012927
13.00000000 0.00013154
18.00000000 0.00013381
6.00000000 0.00013609
11.00000000 0.00013836
8.00000000 0.00014063
9.00000000 0.00014290
7.00000000 0.00014517
16.00000000 0.00014745
9.00000000 0.00014972
8.00000000 0.00015199
6.00000000 0.00015426
6.00000000 0.00015653
9.00000000 0.00015881
0.00000000 0.00016108
4.00000000 0.00016335
9.00000000 0.00016562
6.00000000 0.00016789
3.00000000 0.00017017
3.00000000 0.00017244
2.00000000 0.00017471
2.00000000 0.00017698
0.00000000 0.00017925
6.00000000 0.00018153
3.00000000 0.00018380
6.00000000 0.00018607
2.00000000 0.00018834
0.00000000 0.00019061
0.00000000 0.00019289
0.00000000 0.00019516
0.00000000 0.00019743
0.00000000 0.00019970
1.00000000 0.00020197
1.00000000 0.00020425
2.00000000 0.00020652
2.00000000 0.00020879
0.00000000 0.00021106
0.00000000 0.00021334
1.00000000 0.00021561
0.00000000 0.00021788
0.00000000 0.00022015
2.00000000 0.00022242
1.00000000 0.00022470
0.00000000 0.00022697
0.00000000 0.00022924
0.00000000 0.00023151
0.00000000 0.00023378
0.00000000 0.00023606
0.00000000 0.00023833
0.00000000 0.00024060
0.00000000 0.00024287
0.00000000 0.00024514
1.00000000 0.00024742
1.00000000 0.00024969
0.00000000 0.00025196
0.00000000 0.00025423
0.00000000 0.00025650
0.00000000 0.00025878
0.00000000 0.00026105
0.00000000 0.00026332
0.00000000 0.00026559
0.00000000 0.00026786
0.00000000 0.00027014
0.00000000 0.00027241
0.00000000 0.00027468
0.00000000 0.00027695
0.00000000 0.00027923
0.00000000 0.00028150
0.00000000 0.00028377
0.00000000 0.00028604
0.00000000 0.00028831
0.00000000 0.00029059
0.00000000 0.00029286
1.00000000 0.00029513


==> data_files_for_plotting/Text_hist_dist_dp_0-5.dat <==
1.00000000 0.00277450
0.00000000 0.00278099
0.00000000 0.00278747
0.00000000 0.00279396
0.00000000 0.00280045
2.00000000 0.00280693
1.00000000 0.00281342
0.00000000 0.00281991
1.00000000 0.00282639
0.00000000 0.00283288
0.00000000 0.00283937
0.00000000 0.00284586
1.00000000 0.00285234
0.00000000 0.00285883
0.00000000 0.00286532
0.00000000 0.00287180
0.00000000 0.00287829
0.00000000 0.00288478
1.00000000 0.00289127
1.00000000 0.00289775
1.00000000 0.00290424
0.00000000 0.00291073
0.00000000 0.00291721
1.00000000 0.00292370
1.00000000 0.00293019
0.00000000 0.00293668
1.00000000 0.00294316
0.00000000 0.00294965
4.00000000 0.00295614
1.00000000 0.00296262
0.00000000 0.00296911
1.00000000 0.00297560
2.00000000 0.00298209
2.00000000 0.00298857
1.00000000 0.00299506
1.00000000 0.00300155
1.00000000 0.00300803
1.00000000 0.00301452
1.00000000 0.00302101
2.00000000 0.00302749
1.00000000 0.00303398
0.00000000 0.00304047
0.00000000 0.00304696
0.00000000 0.00305344
1.00000000 0.00305993
5.00000000 0.00306642
1.00000000 0.00307290
4.00000000 0.00307939
2.00000000 0.00308588
2.00000000 0.00309237
3.00000000 0.00309885
5.00000000 0.00310534
7.00000000 0.00311183
3.00000000 0.00311831
1.00000000 0.00312480
3.00000000 0.00313129
2.00000000 0.00313778
3.00000000 0.00314426
7.00000000 0.00315075
6.00000000 0.00315724
4.00000000 0.00316372
1.00000000 0.00317021
3.00000000 0.00317670
5.00000000 0.00318319
2.00000000 0.00318967
3.00000000 0.00319616
4.00000000 0.00320265
7.00000000 0.00320913
1.00000000 0.00321562
7.00000000 0.00322211
8.00000000 0.00322859
7.00000000 0.00323508
13.00000000 0.00324157
9.00000000 0.00324806
14.00000000 0.00325454
7.00000000 0.00326103
7.00000000 0.00326752
14.00000000 0.00327400
20.00000000 0.00328049
15.00000000 0.00328698
14.00000000 0.00329347
25.00000000 0.00329995
21.00000000 0.00330644
29.00000000 0.00331293
27.00000000 0.00331941
26.00000000 0.00332590
17.00000000 0.00333239
18.00000000 0.00333888
24.00000000 0.00334536
12.00000000 0.00335185
14.00000000 0.00335834
8.00000000 0.00336482
8.00000000 0.00337131
7.00000000 0.00337780
2.00000000 0.00338429
4.00000000 0.00339077
2.00000000 0.00339726
0.00000000 0.00340375
1.00000000 0.00341023
1.00000000 0.00341672


==> data_files_for_plotting/Text_hist_dist_dp_10.dat <==
1.00000000 0.00191337
0.00000000 0.00191850
0.00000000 0.00192362
0.00000000 0.00192874
0.00000000 0.00193386
0.00000000 0.00193899
0.00000000 0.00194411
0.00000000 0.00194923
0.00000000 0.00195436
0.00000000 0.00195948
0.00000000 0.00196460
1.00000000 0.00196972
0.00000000 0.00197485
0.00000000 0.00197997
1.00000000 0.00198509
0.00000000 0.00199021
0.00000000 0.00199534
1.00000000 0.00200046
0.00000000 0.00200558
1.00000000 0.00201070
0.00000000 0.00201583
0.00000000 0.00202095
0.00000000 0.00202607
1.00000000 0.00203119
0.00000000 0.00203632
3.00000000 0.00204144
0.00000000 0.00204656
1.00000000 0.00205168
0.00000000 0.00205681
2.00000000 0.00206193
2.00000000 0.00206705
1.00000000 0.00207217
2.00000000 0.00207730
1.00000000 0.00208242
0.00000000 0.00208754
0.00000000 0.00209267
2.00000000 0.00209779
2.00000000 0.00210291
2.00000000 0.00210803
1.00000000 0.00211316
0.00000000 0.00211828
0.00000000 0.00212340
4.00000000 0.00212852
0.00000000 0.00213365
2.00000000 0.00213877
4.00000000 0.00214389
0.00000000 0.00214901
3.00000000 0.00215414
4.00000000 0.00215926
5.00000000 0.00216438
2.00000000 0.00216950
1.00000000 0.00217463
1.00000000 0.00217975
4.00000000 0.00218487
4.00000000 0.00218999
6.00000000 0.00219512
4.00000000 0.00220024
5.00000000 0.00220536
4.00000000 0.00221048
3.00000000 0.00221561
5.00000000 0.00222073
4.00000000 0.00222585
9.00000000 0.00223098
3.00000000 0.00223610
5.00000000 0.00224122
7.00000000 0.00224634
4.00000000 0.00225147
10.00000000 0.00225659
5.00000000 0.00226171
7.00000000 0.00226683
13.00000000 0.00227196
6.00000000 0.00227708
10.00000000 0.00228220
12.00000000 0.00228732
11.00000000 0.00229245
10.00000000 0.00229757
18.00000000 0.00230269
14.00000000 0.00230781
16.00000000 0.00231294
21.00000000 0.00231806
25.00000000 0.00232318
23.00000000 0.00232830
15.00000000 0.00233343
23.00000000 0.00233855
27.00000000 0.00234367
20.00000000 0.00234879
14.00000000 0.00235392
18.00000000 0.00235904
17.00000000 0.00236416
8.00000000 0.00236929
7.00000000 0.00237441
4.00000000 0.00237953
4.00000000 0.00238465
6.00000000 0.00238978
6.00000000 0.00239490
3.00000000 0.00240002
2.00000000 0.00240514
0.00000000 0.00241027
1.00000000 0.00241539
2.00000000 0.00242051


==> data_files_for_plotting/Text_hist_dist_dp_2.dat <==
1.00000000 0.00194387
0.00000000 0.00194907
0.00000000 0.00195428
0.00000000 0.00195949
0.00000000 0.00196470
0.00000000 0.00196990
0.00000000 0.00197511
0.00000000 0.00198032
0.00000000 0.00198552
0.00000000 0.00199073
0.00000000 0.00199594
2.00000000 0.00200115
0.00000000 0.00200635
0.00000000 0.00201156
1.00000000 0.00201677
0.00000000 0.00202197
0.00000000 0.00202718
0.00000000 0.00203239
0.00000000 0.00203759
0.00000000 0.00204280
3.00000000 0.00204801
0.00000000 0.00205322
0.00000000 0.00205842
0.00000000 0.00206363
1.00000000 0.00206884
2.00000000 0.00207404
0.00000000 0.00207925
1.00000000 0.00208446
1.00000000 0.00208967
0.00000000 0.00209487
0.00000000 0.00210008
1.00000000 0.00210529
0.00000000 0.00211049
1.00000000 0.00211570
2.00000000 0.00212091
1.00000000 0.00212611
1.00000000 0.00213132
1.00000000 0.00213653
2.00000000 0.00214174
1.00000000 0.00214694
1.00000000 0.00215215
5.00000000 0.00215736
2.00000000 0.00216256
0.00000000 0.00216777
1.00000000 0.00217298
2.00000000 0.00217819
3.00000000 0.00218339
0.00000000 0.00218860
1.00000000 0.00219381
1.00000000 0.00219901
5.00000000 0.00220422
3.00000000 0.00220943
2.00000000 0.00221463
3.00000000 0.00221984
2.00000000 0.00222505
4.00000000 0.00223026
10.00000000 0.00223546
1.00000000 0.00224067
2.00000000 0.00224588
5.00000000 0.00225108
5.00000000 0.00225629
3.00000000 0.00226150
3.00000000 0.00226670
2.00000000 0.00227191
5.00000000 0.00227712
6.00000000 0.00228233
4.00000000 0.00228753
6.00000000 0.00229274
11.00000000 0.00229795
9.00000000 0.00230315
13.00000000 0.00230836
9.00000000 0.00231357
8.00000000 0.00231878
9.00000000 0.00232398
16.00000000 0.00232919
9.00000000 0.00233440
22.00000000 0.00233960
14.00000000 0.00234481
25.00000000 0.00235002
14.00000000 0.00235522
24.00000000 0.00236043
19.00000000 0.00236564
26.00000000 0.00237085
21.00000000 0.00237605
19.00000000 0.00238126
12.00000000 0.00238647
19.00000000 0.00239167
11.00000000 0.00239688
16.00000000 0.00240209
16.00000000 0.00240730
9.00000000 0.00241250
11.00000000 0.00241771
7.00000000 0.00242292
7.00000000 0.00242812
6.00000000 0.00243333
1.00000000 0.00243854
1.00000000 0.00244374
2.00000000 0.00244895
0.00000000 0.00245416
1.00000000 0.00245937


==> data_files_for_plotting/Text_loss_hist_APIEP_2.dat <==
60.57454093 0.00271109
60.57454093 0.00283808
45.43090570 0.00296507
45.43090570 0.00309206
45.43090570 0.00321904
30.28727047 0.00334603
45.43090570 0.00347302
45.43090570 0.00360001
121.14908186 0.00372700
90.86181140 0.00385399
60.57454093 0.00398098
181.72362280 0.00410797
136.29271710 0.00423496
272.58543420 0.00436195
90.86181140 0.00448894
181.72362280 0.00461592
166.57998756 0.00474291
60.57454093 0.00486990
75.71817617 0.00499689
227.15452850 0.00512388
181.72362280 0.00525087
227.15452850 0.00537786
227.15452850 0.00550485
136.29271710 0.00563184
181.72362280 0.00575883
121.14908186 0.00588582
196.86725803 0.00601281
363.44724559 0.00613979
287.72906943 0.00626678
424.02178653 0.00639377
227.15452850 0.00652076
272.58543420 0.00664775
454.30905699 0.00677474
166.57998756 0.00690173
166.57998756 0.00702872
212.01089326 0.00715571
151.43635233 0.00728270
181.72362280 0.00740969
212.01089326 0.00753667
75.71817617 0.00766366
166.57998756 0.00779065
136.29271710 0.00791764
121.14908186 0.00804463
106.00544663 0.00817162
75.71817617 0.00829861
90.86181140 0.00842560
30.28727047 0.00855259
60.57454093 0.00867958
0.00000000 0.00880657
45.43090570 0.00893355
75.71817617 0.00906054
30.28727047 0.00918753
60.57454093 0.00931452
45.43090570 0.00944151
45.43090570 0.00956850
30.28727047 0.00969549
30.28727047 0.00982248
0.00000000 0.00994947
0.00000000 0.01007646
15.14363523 0.01020345
45.43090570 0.01033044
30.28727047 0.01045742
30.28727047 0.01058441
0.00000000 0.01071140
15.14363523 0.01083839
0.00000000 0.01096538
0.00000000 0.01109237
15.14363523 0.01121936
0.00000000 0.01134635
0.00000000 0.01147334
0.00000000 0.01160033
0.00000000 0.01172732
0.00000000 0.01185430
0.00000000 0.01198129
15.14363523 0.01210828
0.00000000 0.01223527
0.00000000 0.01236226
0.00000000 0.01248925
15.14363523 0.01261624
0.00000000 0.01274323
0.00000000 0.01287022
0.00000000 0.01299721
0.00000000 0.01312420
0.00000000 0.01325118
0.00000000 0.01337817
0.00000000 0.01350516
0.00000000 0.01363215
0.00000000 0.01375914
0.00000000 0.01388613
0.00000000 0.01401312
0.00000000 0.01414011
0.00000000 0.01426710
0.00000000 0.01439409
0.00000000 0.01452108
0.00000000 0.01464807
0.00000000 0.01477505
0.00000000 0.01490204
0.00000000 0.01502903
0.00000000 0.01515602
30.28727047 0.01528301


==> data_files_for_plotting/Text_loss_hist_APIEP_free_2.dat <==
13.21311441 0.00727130
0.00000000 0.00737497
0.00000000 0.00747865
0.00000000 0.00758232
13.21311441 0.00768600
26.42622882 0.00778967
26.42622882 0.00789334
39.63934323 0.00799702
26.42622882 0.00810069
26.42622882 0.00820437
39.63934323 0.00830804
26.42622882 0.00841172
13.21311441 0.00851539
26.42622882 0.00861907
39.63934323 0.00872274
66.06557205 0.00882642
66.06557205 0.00893009
39.63934323 0.00903376
79.27868646 0.00913744
39.63934323 0.00924111
13.21311441 0.00934479
79.27868646 0.00944846
26.42622882 0.00955214
39.63934323 0.00965581
105.70491528 0.00975949
132.13114411 0.00986316
184.98360175 0.00996683
158.55737293 0.01007051
145.34425852 0.01017418
92.49180087 0.01027786
118.91802970 0.01038153
118.91802970 0.01048521
132.13114411 0.01058888
145.34425852 0.01069256
171.77048734 0.01079623
171.77048734 0.01089991
145.34425852 0.01100358
237.83605939 0.01110725
211.40983057 0.01121093
264.26228821 0.01131460
184.98360175 0.01141828
118.91802970 0.01152195
224.62294498 0.01162563
224.62294498 0.01172930
184.98360175 0.01183298
224.62294498 0.01193665
211.40983057 0.01204032
211.40983057 0.01214400
198.19671616 0.01224767
264.26228821 0.01235135
224.62294498 0.01245502
171.77048734 0.01255870
132.13114411 0.01266237
158.55737293 0.01276605
171.77048734 0.01286972
184.98360175 0.01297340
184.98360175 0.01307707
171.77048734 0.01318074
184.98360175 0.01328442
145.34425852 0.01338809
118.91802970 0.01349177
198.19671616 0.01359544
211.40983057 0.01369912
105.70491528 0.01380279
158.55737293 0.01390647
184.98360175 0.01401014
105.70491528 0.01411381
158.55737293 0.01421749
92.49180087 0.01432116
79.27868646 0.01442484
118.91802970 0.01452851
118.91802970 0.01463219
132.13114411 0.01473586
66.06557205 0.01483954
13.21311441 0.01494321
132.13114411 0.01504689
39.63934323 0.01515056
66.06557205 0.01525423
66.06557205 0.01535791
105.70491528 0.01546158
39.63934323 0.01556526
66.06557205 0.01566893
13.21311441 0.01577261
0.00000000 0.01587628
0.00000000 0.01597996
39.63934323 0.01608363
13.21311441 0.01618730
0.00000000 0.01629098
13.21311441 0.01639465
26.42622882 0.01649833
13.21311441 0.01660200
0.00000000 0.01670568
39.63934323 0.01680935
0.00000000 0.01691303
0.00000000 0.01701670
0.00000000 0.01712038
0.00000000 0.01722405
0.00000000 0.01732772
13.21311441 0.01743140
13.21311441 0.01753507


==> data_files_for_plotting/Text_loss_hist_unrestricted_APIEP_2.dat <==
37.03958751 0.00344293
37.03958751 0.00353058
37.03958751 0.00361824
18.51979375 0.00370589
37.03958751 0.00379355
0.00000000 0.00388121
92.59896877 0.00396886
74.07917502 0.00405652
92.59896877 0.00414418
92.59896877 0.00423183
148.15835003 0.00431949
55.55938126 0.00440714
74.07917502 0.00449480
92.59896877 0.00458246
55.55938126 0.00467011
37.03958751 0.00475777
92.59896877 0.00484543
74.07917502 0.00493308
92.59896877 0.00502074
92.59896877 0.00510840
222.23752505 0.00519605
55.55938126 0.00528371
185.19793754 0.00537136
37.03958751 0.00545902
111.11876252 0.00554668
148.15835003 0.00563433
166.67814379 0.00572199
92.59896877 0.00580965
148.15835003 0.00589730
166.67814379 0.00598496
74.07917502 0.00607261
148.15835003 0.00616027
259.27711256 0.00624793
148.15835003 0.00633558
240.75731880 0.00642324
166.67814379 0.00651090
55.55938126 0.00659855
296.31670006 0.00668621
148.15835003 0.00677387
185.19793754 0.00686152
277.79690631 0.00694918
166.67814379 0.00703683
74.07917502 0.00712449
314.83649382 0.00721215
185.19793754 0.00729980
203.71773129 0.00738746
203.71773129 0.00747512
222.23752505 0.00756277
222.23752505 0.00765043
185.19793754 0.00773808
185.19793754 0.00782574
370.39587508 0.00791340
259.27711256 0.00800105
259.27711256 0.00808871
222.23752505 0.00817637
277.79690631 0.00826402
333.35628757 0.00835168
203.71773129 0.00843933
166.67814379 0.00852699
166.67814379 0.00861465
240.75731880 0.00870230
166.67814379 0.00878996
185.19793754 0.00887762
111.11876252 0.00896527
203.71773129 0.00905293
203.71773129 0.00914059
111.11876252 0.00922824
74.07917502 0.00931590
129.63855628 0.00940355
37.03958751 0.00949121
55.55938126 0.00957887
37.03958751 0.00966652
148.15835003 0.00975418
37.03958751 0.00984184
74.07917502 0.00992949
74.07917502 0.01001715
74.07917502 0.01010480
37.03958751 0.01019246
0.00000000 0.01028012
55.55938126 0.01036777
37.03958751 0.01045543
37.03958751 0.01054309
18.51979375 0.01063074
55.55938126 0.01071840
18.51979375 0.01080605
37.03958751 0.01089371
18.51979375 0.01098137
74.07917502 0.01106902
37.03958751 0.01115668
0.00000000 0.01124434
55.55938126 0.01133199
18.51979375 0.01141965
0.00000000 0.01150731
37.03958751 0.01159496
0.00000000 0.01168262
0.00000000 0.01177027
0.00000000 0.01185793
0.00000000 0.01194559
0.00000000 0.01203324
18.51979375 0.01212090


==> data_files_for_plotting/Text_mis_classification_error_around_POI_vs_explloss_0-5.dat <==
0.77049031 0.00239076
0.36847397 0.00185659
0.76285715 0.00246704
0.83444575 0.00302101
0.71144545 0.00268162
0.52610852 0.00307776
0.71339475 0.00267844
0.66027575 0.00234716
0.59250291 0.00137845
0.22878799 0.00113649
0.41252253 0.00178594
0.53258787 0.00151793
0.70591818 0.00132731
0.56529389 0.00195727
0.45072414 0.00155608
0.53928112 0.00150431
0.65056396 0.00177193
0.48853925 0.00206944
0.35017090 0.00171855
0.66518833 0.00209560
0.62884234 0.00239263
0.64829696 0.00196428
0.50447740 0.00203977
0.53237934 0.00219013
0.55016669 0.00234672
0.56984827 0.00115726
0.59566861 0.00216064
0.67640609 0.00257383
0.73722558 0.00226976
0.65907930 0.00138179
0.76535570 0.00273674
0.56787821 0.00167837
0.67261866 0.00217097
0.32128958 0.00146812
0.66669678 0.00212786
0.68905403 0.00244227
0.50611002 0.00185420
0.62166052 0.00220586
0.73762347 0.00228592
0.48739209 0.00144220
0.56421256 0.00133712
0.68059693 0.00214494
0.65951791 0.00215732
0.51377912 0.00206461
0.63562406 0.00120410
0.58549442 0.00214068
0.76171861 0.00278501
0.78237253 0.00273903
0.56553512 0.00209987
0.69204692 0.00191262
0.64962591 0.00292685
0.73199851 0.00224599
0.66273950 0.00215823
0.57817994 0.00267951
0.64684686 0.00212106
0.46868429 0.00219967
0.57191267 0.00227930
0.44771775 0.00166896
0.59847548 0.00210827
0.81685546 0.00205224
0.74620842 0.00273986
0.58199013 0.00204311
0.61386288 0.00175525
0.46863722 0.00177172
0.44274817 0.00095238
0.52951276 0.00216363
0.47811474 0.00175151
0.86006496 0.00208511
0.78203693 0.00344662
0.70477651 0.00204719
0.70208734 0.00216514
0.54527136 0.00235782
0.44201103 0.00227359
0.54222135 0.00180161
0.60215147 0.00185477
0.71262919 0.00211536
0.59587706 0.00123097
0.82613036 0.00254510
0.60291434 0.00117667
0.59674144 0.00207741
0.57762661 0.00235589
0.55493788 0.00131478
0.49870605 0.00246897
0.65099019 0.00183127
0.67896285 0.00142129
0.64599252 0.00216948
0.82951255 0.00219160
0.74989550 0.00249430
0.62299988 0.00175212
0.71350707 0.00193065
0.41170176 0.00175348
0.62877667 0.00203141
0.62770258 0.00232477
0.43438766 0.00175692
0.58286777 0.00151161
0.56075159 0.00130144
0.40130458 0.00146032
0.60391611 0.00245506
0.58263149 0.00185388
0.63699884 0.00207711
0.55107878 0.00226426
0.59635547 0.00206213
0.64624744 0.00207144
0.64722482 0.00145557
0.40825120 0.00203929
0.44419487 0.00183102
0.54045700 0.00209754
0.28229636 0.00169689
0.51945354 0.00184068
0.72283782 0.00284362
0.76978827 0.00264549
0.58628429 0.00272219
0.43820665 0.00152861
0.48435208 0.00145449
0.33837403 0.00190083
0.70312439 0.00220834
0.68048740 0.00237293
0.48332290 0.00165200
0.66937504 0.00280939
0.48005490 0.00138207
0.55803607 0.00135223
0.55460083 0.00220948
0.43099744 0.00139073
0.50495856 0.00181766
0.57834609 0.00235839
0.34314206 0.00189789
0.38101857 0.00205117
0.51875532 0.00145940
0.67828660 0.00214272
0.74388840 0.00268796
0.69481377 0.00278081
0.63013787 0.00189912
0.61231920 0.00180420
0.73085407 0.00234780
0.59007077 0.00204136
0.45232861 0.00201453
0.81705817 0.00219342
0.74426941 0.00228081
0.47439320 0.00133305
0.68744276 0.00225280
0.62574178 0.00237655
0.60822850 0.00155433
0.58727691 0.00138554
0.58837389 0.00172998
0.79896483 0.00241556
0.17003856 0.00139055
0.65830396 0.00101541
0.49932798 0.00220567
0.61018898 0.00227498
0.55106525 0.00180179
0.45342131 0.00241846
0.76821983 0.00184194
0.45410254 0.00162365
0.52153799 0.00214051
0.78043907 0.00261289
0.78532588 0.00160159
0.55163355 0.00143384
0.95321461 0.00280779
0.69318419 0.00255800
0.53710275 0.00159085
0.80054574 0.00222463
0.40207283 0.00110466
0.70942917 0.00178179
0.50038709 0.00176586
0.61644948 0.00229017
0.60707806 0.00209141
0.49288481 0.00227137
0.51787198 0.00136213
0.19905087 0.00155615
0.62342248 0.00173277
0.67898211 0.00222911
0.55634905 0.00249336
0.39659436 0.00132379
0.34936976 0.00150482
0.77161049 0.00261106
0.37923393 0.00184533
0.79159561 0.00244789
0.47692944 0.00183321
0.53395841 0.00215768
0.58845906 0.00140350
0.75159982 0.00234407
0.49001180 0.00098300
0.70774558 0.00184163
0.86703323 0.00202631
0.38001827 0.00161989
0.60271476 0.00131525
0.67338543 0.00223867
0.67519707 0.00230504
0.78567240 0.00237459
0.76054349 0.00251922
0.80920818 0.00320318
0.72713796 0.00184313
0.59867616 0.00239499
0.55523416 0.00138062
0.56615975 0.00239184
0.52553934 0.00141537
0.45199346 0.00141952
0.35819416 0.00141067
0.65331460 0.00203321
0.61172839 0.00131513
0.69916264 0.00201512
0.27047432 0.00189606
0.38172897 0.00197740
0.55345544 0.00228904
0.67403521 0.00232019
0.44818439 0.00142007
0.55770587 0.00232729
0.39488214 0.00114076
0.71621932 0.00241380
0.55884710 0.00197348
0.30565351 0.00185626
0.52944056 0.00194301
0.52175771 0.00156399
0.61508133 0.00254220
0.63987206 0.00247361
0.81027809 0.00254837
0.67460206 0.00200491
0.60260808 0.00230317
0.52052271 0.00228967
0.72552192 0.00246159
0.57547289 0.00210292
0.56236469 0.00255910
0.55801606 0.00178372
0.66948631 0.00286279
0.48817497 0.00196987
0.43522517 0.00188323
0.40539636 0.00198035
0.65373707 0.00237878
0.63717721 0.00256754
0.63131783 0.00122268
0.53620139 0.00210408
0.64812960 0.00248130
0.72565511 0.00246197
0.67157478 0.00230934
0.46887900 0.00149353
0.59520683 0.00186332
0.52115773 0.00165659
0.61812986 0.00204199
0.33959424 0.00116014
0.38325890 0.00164009
0.53965830 0.00192959
0.81239077 0.00295707
0.71907117 0.00309435
0.63124118 0.00269093
0.56926525 0.00234249
0.69835447 0.00264878
0.60237932 0.00163012
0.65031724 0.00229206
0.43635235 0.00147197
0.52272364 0.00137193
0.70006820 0.00232195
0.50813029 0.00145851
0.54542490 0.00205388
0.77737091 0.00196288
0.70493284 0.00191498
0.60145369 0.00220443
0.46904557 0.00202088
0.56009979 0.00158278
0.37654344 0.00123861
0.67394403 0.00132588
0.55958592 0.00224961
0.49099739 0.00144729
0.59589845 0.00210865
0.63202920 0.00163826
0.63600030 0.00225831
0.57253741 0.00257050
0.40036345 0.00141994
0.66499570 0.00220701
0.68928109 0.00235586
0.57620874 0.00176231
0.50304333 0.00198666
0.48563366 0.00157828
0.55846925 0.00231450
0.74525504 0.00208857
0.64063297 0.00257562
0.65966083 0.00162491
0.43741922 0.00164357
0.67007555 0.00158718
0.47704960 0.00125962
0.58995302 0.00145867
0.49772618 0.00206082
0.64403513 0.00224870
0.53748207 0.00207927
0.40587265 0.00211223
0.64700498 0.00183681
0.55479315 0.00180469
0.57997242 0.00245756
0.70802641 0.00217157
0.51090084 0.00097058
0.58665390 0.00222533
0.60245222 0.00217939
0.54931884 0.00236065
0.52540812 0.00196944
0.52777443 0.00160411
0.73151504 0.00209316
0.76107756 0.00229680
0.57694858 0.00191952
0.39421903 0.00145041
0.59766068 0.00113468
0.43878880 0.00144610
0.71398635 0.00201900
0.41534666 0.00219755
0.55898960 0.00174048
0.33842528 0.00135379
0.61926704 0.00218506
0.40495397 0.00168720
0.42453321 0.00189391
0.63879817 0.00250995
0.54494119 0.00162589
0.33498591 0.00160684
0.56689698 0.00198517
0.72675228 0.00269683
0.40795381 0.00144846
0.68452484 0.00219886
0.64980724 0.00137395
0.47889705 0.00184622
0.58084945 0.00218945
0.45088635 0.00141936
0.83456213 0.00215237
0.39561527 0.00198459
0.43523823 0.00174694
0.56367716 0.00152988
0.26276254 0.00175286
0.49960127 0.00256697
0.53311550 0.00188763
0.63076179 0.00235401
0.64659676 0.00112852
0.66590821 0.00229964
0.65908374 0.00217617
0.61255640 0.00180279
0.50467378 0.00224358
0.76154874 0.00258389
0.88593662 0.00240911
0.65780484 0.00230714
0.41023066 0.00201729
0.57315782 0.00177531
0.56073046 0.00221989
0.67538849 0.00313286
0.56110731 0.00181529
0.74756962 0.00213852
0.56852121 0.00176345
0.38915817 0.00193557
0.61475616 0.00151975
0.72813497 0.00296730
0.80692886 0.00169767
0.41243885 0.00137150
0.47732236 0.00196651
0.67120126 0.00184942
0.61766022 0.00210433
0.57915281 0.00190470
0.78092978 0.00222353
0.70842380 0.00209120
0.67508466 0.00224875
0.55156526 0.00177058
0.81047674 0.00193937
0.64780303 0.00232119
0.69790804 0.00266885
0.44189842 0.00235311
0.46487992 0.00217875
0.55826990 0.00233227
0.39039956 0.00185280
0.42268503 0.00236323
0.60442493 0.00158623
0.91245246 0.00206926
0.50684067 0.00194052
0.60775082 0.00217469
0.44031017 0.00225628
0.65708672 0.00213561
0.61935468 0.00178434
0.50513594 0.00163540
0.48926972 0.00252317
0.63153427 0.00159144
0.38787517 0.00194754
0.46903853 0.00121978
0.50796215 0.00171993
0.75304069 0.00306367
0.59545701 0.00203847
0.63446054 0.00201405
0.44167159 0.00203884
0.66403375 0.00250598
0.47915831 0.00233385
0.53131860 0.00243852
0.55286892 0.00252879
0.63384435 0.00230678
0.69089735 0.00230014
0.43852166 0.00168726
0.50700797 0.00158909
0.62608450 0.00210973
0.79459580 0.00200582
0.49895621 0.00197948
0.63400710 0.00149068
0.67481503 0.00159310
0.62400406 0.00188902
0.43914195 0.00236666
0.39409613 0.00214775
0.51329802 0.00222001
0.76855276 0.00240927
0.50308089 0.00197348
0.71421971 0.00226381
0.52842222 0.00249541
0.59597430 0.00144072
0.73093039 0.00173455
0.27938699 0.00105098
0.70057197 0.00156794
0.60360361 0.00124541
0.72493131 0.00204537
0.68051015 0.00231757
0.58840537 0.00244837
0.66781162 0.00231218
0.67418923 0.00183925
0.76424495 0.00193714
0.80536660 0.00153577
0.48094216 0.00231370
0.73984985 0.00213832
0.74258611 0.00247186
0.60754202 0.00253914
0.68213300 0.00219826
0.67150503 0.00231193
0.42482137 0.00090981
0.50151811 0.00208972
0.65922608 0.00170764
0.29422687 0.00167445
0.79866275 0.00249339
0.58556273 0.00176152
0.67299934 0.00354462
0.36955358 0.00184103
0.51629244 0.00232281
0.56625971 0.00185870
0.63054920 0.00228989
0.43524732 0.00194250
0.66131448 0.00248548
0.73013275 0.00309007
0.51953053 0.00149561
0.64379042 0.00228817
0.68352422 0.00199562
0.39373305 0.00230281
0.59188826 0.00186782
0.53066132 0.00161352
0.51804087 0.00168980
0.59642127 0.00159070
0.56575706 0.00201761
0.66593451 0.00218686
0.50762404 0.00219636
0.59751284 0.00226048
0.33254419 0.00133266
0.68791410 0.00233711
0.56357429 0.00174594
0.49296818 0.00203476
0.62777833 0.00208240
0.59870091 0.00221382
0.48217367 0.00137369
0.61963183 0.00145105
0.59609907 0.00210596
0.68885200 0.00120301
0.63340326 0.00231332
0.35894083 0.00200748
0.76166143 0.00231911
0.43280865 0.00176583
0.72386560 0.00274018
0.66328288 0.00245047
0.66928581 0.00272263
0.69281386 0.00273779
0.66661865 0.00220638
0.74620607 0.00189892
0.70349944 0.00213524
0.57687884 0.00227453
0.48160311 0.00188244
0.47120347 0.00190949
0.66066182 0.00100058
0.59135975 0.00204331
0.69301440 0.00207315
0.78425629 0.00250711
0.59445937 0.00129142
0.67400921 0.00205216
0.59299264 0.00248449
0.52276827 0.00252309
0.44016494 0.00141473
0.64996632 0.00279963
0.65877791 0.00259037
0.50369814 0.00203311
0.51031505 0.00149840
0.81111443 0.00210701
0.53871104 0.00122840
0.29299338 0.00122574
0.58127232 0.00225327
0.51285531 0.00222999
0.81703219 0.00205309
0.54319127 0.00169381
0.68480840 0.00216825
0.67485972 0.00245465
0.36748915 0.00118485
0.52974099 0.00271044
0.63522229 0.00229332
0.56858746 0.00122125
0.78597276 0.00224667
0.39796765 0.00118782


==> data_files_for_plotting/Text_mis_classification_error_around_POI_vs_explloss_10.dat <==
0.25877407 0.00002686
0.15638783 0.00003883
0.38186174 0.00004282
0.54844492 0.00008675
0.35026152 0.00006491
0.33443958 0.00009090
0.34318153 0.00005929
0.30731288 0.00002510
0.38710605 0.00002306
0.13289879 0.00003736
0.26444547 0.00003394
0.25362120 0.00002087
0.19567149 0.00002967
0.22022654 0.00003757
0.18986052 0.00002686
0.25770124 0.00001977
0.18834027 0.00001850
0.28219020 0.00003655
0.22633769 0.00003581
0.31130697 0.00004306
0.25920647 0.00003947
0.36829007 0.00003713
0.32525065 0.00004335
0.26583298 0.00002848
0.28800656 0.00004953
0.36606358 0.00003640
0.36357074 0.00004718
0.31985670 0.00004348
0.26950329 0.00002598
0.35530771 0.00002593
0.30478454 0.00004419
0.24995864 0.00003295
0.34898789 0.00003339
0.17181066 0.00003798
0.41669432 0.00003406
0.39536361 0.00005463
0.40748721 0.00003888
0.32290389 0.00005758
0.38041173 0.00004178
0.29247081 0.00003075
0.20330882 0.00002187
0.35021561 0.00005908
0.40890230 0.00003294
0.34013737 0.00003730
0.24133430 0.00003000
0.35622669 0.00003730
0.28139796 0.00006462
0.42069602 0.00006275
0.22611917 0.00004271
0.36855377 0.00003542
0.37083281 0.00009037
0.17554719 0.00003669
0.44838322 0.00003673
0.31223654 0.00007303
0.22913981 0.00003302
0.24626447 0.00003286
0.33489246 0.00004012
0.25480425 0.00002818
0.41471134 0.00003082
0.29400503 0.00002407
0.38161489 0.00006247
0.37425888 0.00003261
0.33168445 0.00002057
0.35096659 0.00002865
0.24778215 0.00002904
0.24975389 0.00003956
0.31486159 0.00003097
0.29521663 0.00002807
0.34735536 0.00014170
0.32312460 0.00003160
0.37369546 0.00002234
0.37618045 0.00004139
0.27328751 0.00005821
0.28908980 0.00002606
0.23194340 0.00002530
0.31064910 0.00004026
0.31632370 0.00003031
0.38224217 0.00006483
0.30238210 0.00002758
0.32646334 0.00002012
0.43753339 0.00004952
0.28281648 0.00002561
0.24324587 0.00005546
0.13766886 0.00003090
0.16848020 0.00002744
0.32350499 0.00003954
0.32447782 0.00002469
0.31153095 0.00006149
0.29499604 0.00002424
0.36441030 0.00003925
0.32138677 0.00004076
0.30038754 0.00003669
0.44793779 0.00002350
0.17801204 0.00001270
0.32707753 0.00002621
0.28273911 0.00002977
0.17154486 0.00003262
0.31790139 0.00005825
0.20510650 0.00003205
0.28758908 0.00003295
0.49365146 0.00005027
0.26431692 0.00003910
0.23659034 0.00002217
0.27191193 0.00002592
0.31157087 0.00005198
0.29136876 0.00005277
0.35687046 0.00004659
0.13455393 0.00004568
0.35126264 0.00002674
0.31026480 0.00007609
0.37753745 0.00005542
0.27591750 0.00007025
0.25658338 0.00003100
0.21334606 0.00002903
0.23304477 0.00003228
0.24076718 0.00002681
0.34024875 0.00003334
0.21224917 0.00002833
0.38878547 0.00008040
0.25452125 0.00003035
0.26707862 0.00002216
0.22707963 0.00002815
0.29404872 0.00003694
0.22994607 0.00003119
0.29360099 0.00004123
0.21033702 0.00003406
0.29112099 0.00004269
0.19045460 0.00003557
0.36825172 0.00002550
0.41885100 0.00005790
0.35916678 0.00005613
0.25279507 0.00003839
0.36928657 0.00003175
0.34209693 0.00006113
0.34820135 0.00004675
0.16686524 0.00004592
0.25822210 0.00004428
0.32304927 0.00003350
0.12013506 0.00002357
0.36535217 0.00005172
0.25251316 0.00005097
0.30167107 0.00002752
0.23354408 0.00002744
0.24644996 0.00002587
0.38032727 0.00005302
0.03873897 0.00003679
0.25179187 0.00003427
0.40603842 0.00004496
0.29861037 0.00004938
0.25935006 0.00003678
0.32657673 0.00006725
0.20933093 0.00002066
0.25768009 0.00004419
0.22136398 0.00004229
0.34485902 0.00007515
0.27904905 0.00002762
0.26768726 0.00002015
0.41669433 0.00008087
0.40382078 0.00005263
0.17447713 0.00003141
0.40679287 0.00004583
0.26229680 0.00003750
0.30413413 0.00002598
0.30676696 0.00002053
0.38029110 0.00004124
0.31531195 0.00004324
0.31237276 0.00005250
0.31908726 0.00002176
0.19275644 0.00003250
0.23456478 0.00002861
0.36612956 0.00003748
0.32447961 0.00003412
0.22115764 0.00003135
0.10419087 0.00003182
0.31798423 0.00007926
0.19311093 0.00003666
0.40490617 0.00005134
0.28639831 0.00003381
0.17357877 0.00003949
0.26019392 0.00002286
0.42889643 0.00003992
0.19089119 0.00003409
0.31250844 0.00001754
0.15396268 0.00002454
0.26150630 0.00003204
0.21551603 0.00002447
0.47133281 0.00005722
0.37880545 0.00003597
0.43268929 0.00003968
0.22830732 0.00004736
0.31797461 0.00009495
0.25761594 0.00001647
0.27800973 0.00005145
0.21586116 0.00003270
0.31289253 0.00005513
0.29749746 0.00003467
0.20339554 0.00002318
0.21834586 0.00002659
0.24093123 0.00003401
0.30427506 0.00002427
0.43121402 0.00002051
0.15880464 0.00003878
0.27515233 0.00004257
0.29675291 0.00005533
0.39924899 0.00004916
0.18866587 0.00003366
0.23917764 0.00006087
0.17628524 0.00003103
0.40087765 0.00004483
0.38781476 0.00004522
0.25283466 0.00005215
0.34372677 0.00003567
0.37566097 0.00003139
0.33779507 0.00005040
0.32078911 0.00006638
0.39243726 0.00007709
0.32112505 0.00003757
0.26179251 0.00004320
0.33922427 0.00004287
0.27973611 0.00004667
0.32139317 0.00003397
0.28017087 0.00006975
0.23640104 0.00003245
0.31873773 0.00008552
0.14607218 0.00002898
0.28295538 0.00002499
0.24129142 0.00003861
0.39790450 0.00003944
0.37162635 0.00004603
0.28352827 0.00003322
0.27897160 0.00003078
0.36216307 0.00005227
0.30718201 0.00003692
0.31832830 0.00005996
0.24873284 0.00002729
0.42151747 0.00003966
0.33821277 0.00003378
0.26086024 0.00002449
0.18173114 0.00003206
0.28166500 0.00003130
0.31211409 0.00002859
0.29448601 0.00007019
0.31562166 0.00008369
0.35163083 0.00006827
0.40681448 0.00005175
0.35694059 0.00006705
0.38316760 0.00002633
0.44227667 0.00003814
0.17959706 0.00002304
0.38569458 0.00002671
0.29499690 0.00005163
0.21560191 0.00002693
0.32268971 0.00003124
0.40041158 0.00002855
0.45004817 0.00003088
0.18766426 0.00004054
0.29733976 0.00004805
0.35096663 0.00002362
0.21277071 0.00002708
0.29275870 0.00002241
0.23028803 0.00003850
0.22496595 0.00002864
0.26047666 0.00001738
0.38782366 0.00003535
0.33244669 0.00003562
0.29393755 0.00004259
0.25625526 0.00003452
0.35738559 0.00004494
0.38889091 0.00004990
0.22052396 0.00005304
0.40726347 0.00005009
0.27028195 0.00002594
0.33707743 0.00006593
0.27302874 0.00004635
0.47893487 0.00006990
0.35732343 0.00001765
0.14161927 0.00002008
0.21580381 0.00002228
0.34939591 0.00002951
0.20031226 0.00002432
0.31029706 0.00003904
0.24074167 0.00005281
0.30076170 0.00004994
0.22494786 0.00005974
0.22412817 0.00002101
0.36277461 0.00003201
0.30993604 0.00005518
0.31540228 0.00003609
0.21929327 0.00003414
0.42850987 0.00004158
0.30142386 0.00003798
0.27684701 0.00002655
0.30873902 0.00003523
0.22760400 0.00001897
0.30001709 0.00002508
0.30984109 0.00006224
0.38600914 0.00002425
0.22877182 0.00002762
0.22921950 0.00003268
0.31553842 0.00003910
0.34200281 0.00003257
0.25907321 0.00004046
0.25072501 0.00002909
0.15585680 0.00003187
0.25986735 0.00004624
0.33818657 0.00003283
0.36896533 0.00003405
0.36677280 0.00005716
0.27785937 0.00002189
0.21932015 0.00003209
0.27589443 0.00005747
0.31979990 0.00004964
0.18691851 0.00002675
0.35969536 0.00004591
0.34967968 0.00002477
0.29079366 0.00004278
0.33339753 0.00006244
0.16600903 0.00002044
0.38642067 0.00002153
0.21999556 0.00003841
0.21082326 0.00003206
0.37537634 0.00002446
0.15292919 0.00004344
0.28160879 0.00008150
0.30945671 0.00004204
0.30138292 0.00006743
0.19460848 0.00002651
0.25925017 0.00003091
0.24818067 0.00003959
0.34945876 0.00002381
0.38180804 0.00003714
0.33014738 0.00003993
0.37253823 0.00003781
0.32779922 0.00005127
0.25760688 0.00004304
0.19541398 0.00004494
0.30146969 0.00003744
0.35949449 0.00009007
0.28382417 0.00001641
0.27037883 0.00002757
0.16281009 0.00002826
0.30023582 0.00003331
0.33743146 0.00002936
0.42668497 0.00006320
0.39565916 0.00002916
0.18846862 0.00003190
0.33573268 0.00004292
0.32177259 0.00003538
0.23089904 0.00003817
0.33449122 0.00003412
0.37689987 0.00004151
0.21010753 0.00002794
0.32925147 0.00003042
0.47694621 0.00002913
0.30334721 0.00002710
0.36792314 0.00004150
0.35404732 0.00006061
0.31236278 0.00004796
0.20469483 0.00004886
0.36100136 0.00005120
0.13365948 0.00003723
0.41431542 0.00006101
0.15947851 0.00002835
0.18282597 0.00002774
0.36662628 0.00003123
0.34821293 0.00003859
0.28084002 0.00004716
0.29070794 0.00004586
0.20035620 0.00002778
0.22719609 0.00002149
0.27637924 0.00006179
0.14395165 0.00002338
0.25111254 0.00004852
0.25967956 0.00003116
0.24271615 0.00002725
0.36440000 0.00007575
0.44132896 0.00003107
0.31934315 0.00004860
0.29342100 0.00004326
0.42937666 0.00003768
0.26464746 0.00005318
0.36124448 0.00005100
0.22594822 0.00004570
0.29340776 0.00004013
0.27993337 0.00005460
0.21156772 0.00002605
0.31663838 0.00001415
0.24945047 0.00003942
0.30804568 0.00002859
0.27751575 0.00004032
0.28108851 0.00002125
0.35690000 0.00002829
0.22131131 0.00003009
0.29286468 0.00006303
0.25508401 0.00004268
0.39005276 0.00004486
0.45122318 0.00005064
0.27657431 0.00002374
0.36549369 0.00003841
0.36099946 0.00006674
0.24553190 0.00001908
0.39196234 0.00002636
0.21033867 0.00003658
0.39983322 0.00002135
0.29581420 0.00003294
0.35020200 0.00005514
0.29648764 0.00005185
0.34095614 0.00005979
0.20198855 0.00004155
0.18893210 0.00002531
0.21759508 0.00002614
0.26015094 0.00002306
0.38570042 0.00006221
0.31449425 0.00004275
0.35164626 0.00006350
0.39307317 0.00005637
0.32697451 0.00003451
0.33584706 0.00006134
0.32640712 0.00003848
0.28670675 0.00004246
0.29010244 0.00001596
0.18418463 0.00004208
0.32063519 0.00004443
0.26809422 0.00001934
0.40457616 0.00010380
0.25984660 0.00002295
0.26345717 0.00006461
0.21403479 0.00003734
0.34311433 0.00006433
0.26250724 0.00004009
0.31660529 0.00006192
0.38656322 0.00006233
0.26486090 0.00003592
0.29334237 0.00003121
0.12974867 0.00001840
0.21065701 0.00006884
0.24171889 0.00002659
0.29766572 0.00002878
0.32091601 0.00002474
0.25588247 0.00002413
0.33643502 0.00004461
0.39546093 0.00004194
0.27012253 0.00005422
0.31186251 0.00004735
0.14858171 0.00001578
0.30453336 0.00005363
0.29697159 0.00002373
0.34138053 0.00003955
0.27635913 0.00003437
0.37758581 0.00005710
0.22358100 0.00001606
0.16180713 0.00002784
0.31867253 0.00003409
0.25733436 0.00002616
0.36648801 0.00005232
0.22284370 0.00004108
0.36794140 0.00004744
0.21245861 0.00003808
0.41163455 0.00008403
0.30352844 0.00004729
0.28223123 0.00007349
0.31865448 0.00006905
0.38796220 0.00003970
0.28590894 0.00001273
0.26997183 0.00002621
0.28422254 0.00005133
0.19904242 0.00004287
0.38722805 0.00002880
0.15999624 0.00002906
0.31744346 0.00003396
0.37057748 0.00003235
0.35714829 0.00004328
0.26542777 0.00002461
0.23885754 0.00002404
0.35846337 0.00005070
0.25986671 0.00007544
0.28282303 0.00003742
0.37830134 0.00006105
0.27087230 0.00007059
0.25241739 0.00004400
0.26151577 0.00004069
0.36215697 0.00002641
0.33753775 0.00003166
0.18101354 0.00003856
0.32531099 0.00002564
0.20012847 0.00005724
0.37671438 0.00003560
0.23456139 0.00003151
0.29080498 0.00004580
0.37982099 0.00005415
0.27215383 0.00002855
0.32596734 0.00005763
0.35777452 0.00003355
0.32956892 0.00002688
0.22642016 0.00005199
0.22420505 0.00002809


==> data_files_for_plotting/Text_mis_classification_error_around_POI_vs_explloss_2.dat <==
0.33631639 0.00013189
0.18209815 0.00011728
0.40139652 0.00014171
0.57237037 0.00021761
0.35343953 0.00018604
0.37401964 0.00022253
0.37480511 0.00017170
0.28530627 0.00012276
0.41189169 0.00008287
0.24275629 0.00008764
0.25723414 0.00010443
0.24598093 0.00008002
0.26741379 0.00008919
0.25615674 0.00011672
0.25995114 0.00009103
0.26395609 0.00008103
0.24146996 0.00009603
0.29244109 0.00013011
0.25974489 0.00011032
0.33185350 0.00012599
0.28006731 0.00013535
0.33843236 0.00011275
0.38352334 0.00012447
0.28980673 0.00011384
0.31690218 0.00014708
0.41258795 0.00008449
0.38497552 0.00014335
0.35059609 0.00015990
0.27890631 0.00011574
0.37185404 0.00008720
0.34136707 0.00015793
0.23942269 0.00010147
0.37117074 0.00012107
0.17251942 0.00010374
0.43680219 0.00013076
0.45062373 0.00014885
0.39165479 0.00012189
0.31591144 0.00014541
0.41427079 0.00014038
0.29573092 0.00008935
0.25199544 0.00008076
0.35948036 0.00014378
0.43026134 0.00012107
0.36446025 0.00012452
0.26944045 0.00008328
0.39587802 0.00012385
0.34502727 0.00018705
0.43563402 0.00018662
0.24053089 0.00013048
0.37289694 0.00011511
0.42598131 0.00020676
0.19885406 0.00011901
0.49012055 0.00013606
0.33781769 0.00017652
0.27203840 0.00011505
0.26607664 0.00013286
0.39671080 0.00013267
0.28222699 0.00010036
0.34386255 0.00011861
0.37392645 0.00010640
0.42757646 0.00016863
0.37387645 0.00012698
0.24675331 0.00010054
0.34798683 0.00010702
0.23446398 0.00007321
0.27621058 0.00012873
0.34195644 0.00010360
0.34602647 0.00011338
0.37336784 0.00029740
0.38907946 0.00011877
0.42901559 0.00011952
0.38405190 0.00014407
0.28233165 0.00014810
0.35473978 0.00010816
0.26297242 0.00010030
0.35726056 0.00013218
0.32132537 0.00008170
0.38416562 0.00017122
0.34597045 0.00007775
0.37596249 0.00010358
0.49914866 0.00015475
0.35362915 0.00007972
0.27634387 0.00015402
0.18607885 0.00010793
0.22228633 0.00008183
0.33960881 0.00011542
0.37526584 0.00011433
0.35890064 0.00016362
0.31020700 0.00009261
0.37183863 0.00012025
0.26724592 0.00011495
0.40297178 0.00012342
0.46687820 0.00011039
0.22226280 0.00008910
0.35518601 0.00008741
0.38743447 0.00009041
0.15772607 0.00009706
0.37242505 0.00016929
0.24859350 0.00010879
0.28306389 0.00012074
0.48899824 0.00014759
0.33970531 0.00012760
0.27506965 0.00010196
0.30536057 0.00008279
0.37269194 0.00014196
0.30279529 0.00013241
0.35676843 0.00013103
0.12513765 0.00011939
0.41199713 0.00011222
0.31582517 0.00018598
0.44786374 0.00016872
0.28772540 0.00018415
0.29757324 0.00009461
0.27295852 0.00009057
0.24048582 0.00011022
0.29545422 0.00011807
0.33616748 0.00013550
0.27419505 0.00010289
0.39134549 0.00022557
0.31190147 0.00009370
0.28704487 0.00007828
0.27575271 0.00011403
0.26500273 0.00009169
0.25044369 0.00010478
0.33065595 0.00013253
0.16732865 0.00012034
0.35967046 0.00012452
0.22863549 0.00009861
0.42310351 0.00011618
0.41675949 0.00016595
0.37838783 0.00017821
0.26378584 0.00011328
0.40585306 0.00010922
0.39253050 0.00016787
0.32693442 0.00013383
0.21582385 0.00012615
0.30818064 0.00013715
0.39981768 0.00012729
0.15472160 0.00007652
0.39269378 0.00014864
0.32054411 0.00015537
0.33440328 0.00009736
0.24619594 0.00008752
0.25087453 0.00009448
0.42611172 0.00015245
0.07767454 0.00009619
0.19701223 0.00007685
0.39943652 0.00014087
0.32620657 0.00015422
0.24576967 0.00011605
0.35283559 0.00016414
0.23052390 0.00010115
0.24874050 0.00011160
0.23291417 0.00012555
0.34096999 0.00018286
0.28760215 0.00008948
0.25965880 0.00008141
0.47295812 0.00020872
0.44545151 0.00015794
0.15884285 0.00009646
0.48918544 0.00014935
0.31509662 0.00009167
0.29964560 0.00009607
0.39700611 0.00009826
0.42047342 0.00013503
0.31939063 0.00012832
0.35660747 0.00013936
0.36750085 0.00008934
0.15414803 0.00010358
0.27383038 0.00010216
0.42050954 0.00013296
0.38589902 0.00012867
0.27189087 0.00008945
0.17083743 0.00009884
0.32696321 0.00018337
0.18948289 0.00011867
0.49973591 0.00015011
0.26517163 0.00011498
0.18560080 0.00013457
0.25803457 0.00007830
0.48174278 0.00013559
0.22538240 0.00007502
0.36392382 0.00009005
0.16439124 0.00009935
0.27028483 0.00010333
0.20211270 0.00007771
0.47000986 0.00015334
0.41089726 0.00012862
0.44186000 0.00014891
0.22504588 0.00014055
0.35440538 0.00024768
0.28203759 0.00009664
0.27904412 0.00015140
0.28499114 0.00008965
0.30745965 0.00015993
0.35042785 0.00009549
0.24515123 0.00008755
0.24541030 0.00008894
0.25871345 0.00012201
0.37536697 0.00007827
0.41950659 0.00010434
0.21397884 0.00011585
0.30719660 0.00011710
0.34112571 0.00015340
0.47921015 0.00015480
0.21990189 0.00009534
0.27507926 0.00016669
0.22401654 0.00008606
0.45364947 0.00014868
0.39474209 0.00012532
0.26864391 0.00013237
0.39784077 0.00011582
0.39312506 0.00009600
0.35916308 0.00015038
0.32233944 0.00017408
0.41917918 0.00019003
0.30357429 0.00011741
0.30325390 0.00013599
0.38325743 0.00013571
0.29799238 0.00014937
0.32187397 0.00012466
0.28376836 0.00016684
0.24662959 0.00010437
0.35144709 0.00020352
0.16590497 0.00011076
0.34236380 0.00009651
0.24064686 0.00012408
0.35200726 0.00013027
0.37749260 0.00015358
0.32390164 0.00008655
0.26407275 0.00011886
0.35612012 0.00015355
0.35889765 0.00013519
0.31384620 0.00015643
0.28869407 0.00009110
0.47345294 0.00011778
0.44704436 0.00010468
0.23734777 0.00010982
0.26663578 0.00007801
0.31581969 0.00010433
0.33487939 0.00010648
0.27899085 0.00018793
0.33742701 0.00020465
0.36860878 0.00018690
0.41101785 0.00014647
0.41562187 0.00017468
0.39667269 0.00009618
0.45580252 0.00013132
0.22857040 0.00007840
0.35346650 0.00008496
0.34252341 0.00014947
0.20655618 0.00008887
0.33917874 0.00011841
0.39632154 0.00012090
0.49864564 0.00010659
0.22847411 0.00012577
0.25112415 0.00013721
0.33611850 0.00008609
0.19136410 0.00007641
0.37303398 0.00008215
0.27745864 0.00013328
0.24789185 0.00009216
0.28602637 0.00010074
0.42971058 0.00010456
0.42891596 0.00012035
0.32068147 0.00014933
0.20820913 0.00009649
0.36809969 0.00013580
0.42707230 0.00014722
0.23341675 0.00013096
0.41021275 0.00014027
0.34418657 0.00008856
0.34532963 0.00016711
0.35020140 0.00013179
0.50682566 0.00018819
0.34971593 0.00008075
0.11002444 0.00009122
0.24293610 0.00009334
0.30453833 0.00008344
0.19988449 0.00008624
0.31835376 0.00013396
0.31822629 0.00014791
0.28584168 0.00014290
0.25141331 0.00014784
0.21867758 0.00010011
0.36014910 0.00010654
0.32973792 0.00015827
0.34844474 0.00012144
0.31179944 0.00007763
0.45450111 0.00013528
0.37189334 0.00012278
0.28832967 0.00012803
0.28863991 0.00011111
0.20622429 0.00008265
0.30162111 0.00011391
0.33455375 0.00015990
0.34879390 0.00010503
0.28069561 0.00008313
0.25736264 0.00008240
0.26202712 0.00009981
0.34951055 0.00011475
0.23157855 0.00013530
0.26239600 0.00010878
0.24164630 0.00008792
0.28104881 0.00012989
0.31885763 0.00010645
0.36043135 0.00011349
0.43191587 0.00017210
0.25889410 0.00008629
0.24399377 0.00010284
0.25830143 0.00013960
0.35999174 0.00016033
0.14805982 0.00008907
0.39782888 0.00014401
0.41040948 0.00008435
0.29070665 0.00012873
0.31344429 0.00015463
0.19657606 0.00008030
0.38565808 0.00011868
0.23412920 0.00011538
0.22366850 0.00010827
0.39435670 0.00009492
0.14245196 0.00011576
0.30132373 0.00018973
0.29193818 0.00012314
0.32456675 0.00016794
0.20743315 0.00007348
0.34212052 0.00012478
0.29099433 0.00014012
0.38843677 0.00011041
0.40253242 0.00012599
0.34916705 0.00013659
0.42349922 0.00014140
0.34657995 0.00014390
0.30310461 0.00013314
0.16426029 0.00011785
0.34322704 0.00012462
0.40809282 0.00022403
0.34631839 0.00008872
0.34087143 0.00012246
0.12155118 0.00010530
0.31318395 0.00011341
0.35547646 0.00009501
0.44985913 0.00018268
0.46599709 0.00010051
0.23808086 0.00009364
0.31147208 0.00012598
0.30123140 0.00011784
0.28183776 0.00012861
0.34176481 0.00011521
0.37068680 0.00013104
0.27027109 0.00011248
0.38426894 0.00012618
0.51632015 0.00010739
0.28680396 0.00011468
0.40021363 0.00013567
0.36953830 0.00017429
0.33169041 0.00014444
0.28415811 0.00014035
0.40708175 0.00016047
0.15301505 0.00011345
0.41959252 0.00015830
0.19417206 0.00009229
0.20697315 0.00010462
0.33629424 0.00011397
0.35728076 0.00012826
0.29256783 0.00014262
0.31122096 0.00013080
0.21459786 0.00011195
0.25065959 0.00009613
0.26786603 0.00016641
0.14810740 0.00009284
0.22662417 0.00013025
0.28832275 0.00008268
0.27131603 0.00009048
0.35919541 0.00020930
0.49217258 0.00011554
0.39203917 0.00013440
0.32654236 0.00012652
0.46916477 0.00015407
0.27550212 0.00014783
0.37747089 0.00015745
0.27465044 0.00015444
0.30059709 0.00013974
0.27650007 0.00015136
0.18010358 0.00009283
0.34236843 0.00007970
0.26444047 0.00012184
0.35230583 0.00011922
0.31132225 0.00012298
0.25233671 0.00008467
0.36612584 0.00009803
0.25665280 0.00010470
0.30364117 0.00016544
0.29866780 0.00013627
0.41825027 0.00013976
0.50102824 0.00014919
0.30195129 0.00010135
0.37492329 0.00013234
0.44027649 0.00016633
0.26982648 0.00007939
0.50257151 0.00010001
0.25242658 0.00008396
0.34191987 0.00008875
0.28084426 0.00008310
0.36119784 0.00013409
0.30814663 0.00014633
0.32496465 0.00016894
0.22575861 0.00014006
0.22111891 0.00010788
0.25498159 0.00010562
0.20638670 0.00008440
0.41847455 0.00014838
0.35965634 0.00013789
0.38461205 0.00016051
0.42467643 0.00016930
0.38793356 0.00013011
0.35473760 0.00015954
0.21339357 0.00007775
0.33889529 0.00013511
0.27527286 0.00008539
0.24475552 0.00011099
0.37597382 0.00014800
0.29415584 0.00010127
0.43683035 0.00025119
0.27355125 0.00009992
0.33856666 0.00016614
0.22899241 0.00011297
0.37369173 0.00016013
0.29458065 0.00012210
0.35764720 0.00016747
0.47472781 0.00017844
0.29973232 0.00010801
0.24269342 0.00011625
0.16894786 0.00010285
0.20953255 0.00016019
0.24807481 0.00009715
0.31336146 0.00009401
0.31534796 0.00010298
0.24880046 0.00009361
0.35882600 0.00013693
0.42514229 0.00014057
0.26777143 0.00014222
0.37198618 0.00014188
0.16066704 0.00007558
0.32749712 0.00014413
0.32434175 0.00009990
0.34993496 0.00012737
0.34756618 0.00012457
0.38988967 0.00015165
0.15921100 0.00007020
0.19343057 0.00008874
0.35588572 0.00011637
0.35214277 0.00007886
0.39104964 0.00014697
0.21330121 0.00012731
0.35721494 0.00015006
0.22512854 0.00010804
0.42379101 0.00020924
0.36722046 0.00015121
0.30422461 0.00018351
0.34841970 0.00018651
0.43673684 0.00012963
0.29893224 0.00009603
0.26236586 0.00011832
0.32486378 0.00014722
0.24107180 0.00011851
0.39870225 0.00010755
0.13265020 0.00007644
0.34642791 0.00011873
0.40770505 0.00011916
0.43714726 0.00014303
0.28064600 0.00008140
0.28107012 0.00011051
0.41952693 0.00015151
0.30560554 0.00017530
0.30947307 0.00010222
0.43547168 0.00018264
0.32245204 0.00018354
0.27771641 0.00012718
0.22067375 0.00010293
0.33269242 0.00011517
0.40124005 0.00008579
0.16366708 0.00009252
0.35013303 0.00010896
0.18385062 0.00015074
0.38494097 0.00012029
0.32088645 0.00010017
0.34383522 0.00013185
0.41822816 0.00015755
0.28622828 0.00008246
0.40062099 0.00016473
0.40970598 0.00012562
0.34540448 0.00008484
0.24943466 0.00014488
0.26003675 0.00008083

